Algebraic Representations for Volumetric Frame Fields

Field-guided parametrization methods have proven effective for quad meshing of surfaces; these methods compute smooth cross fields to guide the meshing process and then integrate the fields to construct a discrete mesh. A key challenge in extending these methods to three dimensions, however, is representation of field values. Whereas cross fields can be represented by tangent vector fields that form a linear space, the 3D analog---an octahedral frame field---takes values in a nonlinear manifold. In this work, we describe the space of octahedral frames in the language of differential and algebraic geometry. With this understanding, we develop geometry-aware tools for optimization of octahedral fields, namely geodesic stepping and exact projection via semidefinite relaxation. Our algebraic approach not only provides an elegant and mathematically-sound description of the space of octahedral frames but also suggests a generalization to frames whose three axes scale independently, better capturing the singular behavior we expect to see in volumetric frame fields. These new odeco frames, so-called as they are represented by orthogonally decomposable tensors, also admit a semidefinite program--based projection operator. Our description of the spaces of octahedral and odeco frames suggests computing frame fields via manifold-based optimization algorithms; we show that these algorithms efficiently produce high-quality fields while maintaining stability and smoothness.

==> figures/MBO2_E_only.csv <==
3601.6
3353.3
3291.8
3269.1
3259.6
3254.8
3252.9
3252.6
3252.6
3252.8
3252.9
3252.7
3252.4
3252.2
3252
3251.9
3251.8
3251.6
3251.4
3251.2
3251.1
3250.9
3250.9
3250.8
3250.7
3250.7
3250.6
3250.6
3250.5
3250.5


==> figures/MBO3_E_only.csv <==
3601.6
3300.1
3162.7
3089.3
3048.4
3025.1
3010.6
3001.3
2995
2989.6
2984.1
2979.1
2974.7
2970.8
2967.8
2965.6
2963.8
2962.3
2960.5
2959
2958.1
2957.5
2957
2956.5
2956
2955.6
2955.1
2954.7
2954.3
2954.1
2953.9
2953.8
2953.7
2953.6
2953.6


==> figures/MBO_E_only.csv <==
3601.6
3527
3517.3
3514.7
3513.9
3513.5
3513.4
3513.3
3513.3


==> figures/MMBO.csv <==
3.9037,3602.4
7.6138,3590.5
11.694,3576.7
15.799,3556.6
19.981,3529.6
24.508,3495.6
28.823,3460.3
33.098,3422.9
36.935,3385.6
40.812,3349.6
44.569,3314.2
48.282,3281.6
51.615,3250.7
54.947,3223.7
58.453,3198
61.941,3171.6
65.429,3146.9
69.306,3122.1
73.241,3100.1
77.181,3080
81.295,3061.6
85.499,3044.1
89.596,3027.9
93.612,3013.2
97.531,3000
101.39,2987.4
105.11,2976.3
108.92,2967
112.75,2959.2
116.74,2952.4
120.71,2946.3
124.81,2940.9
128.85,2936.2
132.85,2932
137.07,2928.3
140.98,2925.2
144.82,2922.4
148.89,2920
153.27,2917.9
157.74,2915.9
161.5,2914.1
165.59,2912.3
169.54,2910.7
173.65,2909.1
177.88,2907.6
181.88,2906.3
185.85,2905
190.13,2903.8
194.1,2902.7
198.07,2901.7
201.77,2900.7
205.38,2899.8
208.89,2898.9
212.1,2898.1
215.29,2897.3
218.43,2896.5
221.63,2895.8
224.82,2895
228.02,2894.4
231.17,2893.7
234.34,2893.2
237.47,2892.7
240.61,2892.2
243.85,2891.8
247.13,2891.4
250.39,2891.1
253.6,2890.8
256.83,2890.5
260.04,2890.2
263.24,2890
266.79,2889.8
270.36,2889.5
274.01,2889.3
277.51,2889.2
281.06,2889
284.71,2888.8
287.92,2888.6
291.11,2888.4
294.3,2888.3
297.58,2888.1
300.83,2887.9
304.09,2887.8
307.7,2887.6
311.35,2887.5
314.98,2887.3
318.54,2887.2
322.17,2887.1
325.66,2887
328.91,2886.9
332.63,2886.8
336.28,2886.7
339.96,2886.7
343.58,2886.6
347.45,2886.6
351.34,2886.5
354.95,2886.5
358.69,2886.4
362.55,2886.4
366.38,2886.4
370.27,2886.3


==> figures/OctaExactnessTest3Ratio.csv <==
3.4674e-17,5e-05
3.6308e-17,0
3.8019e-17,5e-05
3.9811e-17,0
4.1687e-17,5e-05
4.3652e-17,5e-05
4.5709e-17,5e-05
4.7863e-17,5e-05
5.0119e-17,0
5.2481e-17,0.0001
5.4954e-17,0.00015
5.7544e-17,5e-05
6.0256e-17,0.0001
6.3096e-17,0.0003
6.6069e-17,0.00045
6.9183e-17,0.00055
7.2444e-17,0.00055
7.5858e-17,0.00075
7.9433e-17,0.00125
8.3176e-17,0.00165
8.7096e-17,0.0022
9.1201e-17,0.0028
9.5499e-17,0.0033
1e-16,0.0058
1.0471e-16,0.00555
1.0965e-16,0.00865
1.1482e-16,0.01135
1.2023e-16,0.0124
1.2589e-16,0.0147
1.3183e-16,0.0202
1.3804e-16,0.02345
1.4454e-16,0.02605
1.5136e-16,0.0319
1.5849e-16,0.0384
1.6596e-16,0.0426
1.7378e-16,0.04785
1.8197e-16,0.0588
1.9055e-16,0.06535
1.9953e-16,0.0747
2.0893e-16,0.08655
2.1878e-16,0.10005
2.2909e-16,0.1109
2.3988e-16,0.1258
2.5119e-16,0.13855
2.6303e-16,0.1473
2.7542e-16,0.1749
2.884e-16,0.18865
3.02e-16,0.2046
3.1623e-16,0.2206
3.3113e-16,0.23825
3.4674e-16,0.253
3.6308e-16,0.27465
3.8019e-16,0.29875
3.9811e-16,0.31455
4.1687e-16,0.33375
4.3652e-16,0.35095
4.5709e-16,0.369
4.7863e-16,0.38525
5.0119e-16,0.413
5.2481e-16,0.433
5.4954e-16,0.443
5.7544e-16,0.45085
6.0256e-16,0.4744
6.3096e-16,0.4994
6.6069e-16,0.4992
6.9183e-16,0.51965
7.2444e-16,0.51425
7.5858e-16,0.53605
7.9433e-16,0.55195
8.3176e-16,0.55755
8.7096e-16,0.57615
9.1201e-16,0.58095
9.5499e-16,0.58345
1e-15,0.60355
1.0471e-15,0.60485
1.0965e-15,0.62475
1.1482e-15,0.63565
1.2023e-15,0.63935
1.2589e-15,0.65585
1.3183e-15,0.66165
1.3804e-15,0.6739
1.4454e-15,0.67675
1.5136e-15,0.6735
1.5849e-15,0.70395
1.6596e-15,0.69595
1.7378e-15,0.695
1.8197e-15,0.70925
1.9055e-15,0.70445
1.9953e-15,0.6998
2.0893e-15,0.7099
2.1878e-15,0.7095
2.2909e-15,0.7023
2.3988e-15,0.70425
2.5119e-15,0.6981
2.6303e-15,0.6987
2.7542e-15,0.69965
2.884e-15,0.71305
3.02e-15,0.69785
3.1623e-15,0.6983
3.3113e-15,0.70525
3.4674e-15,0.7075
3.6308e-15,0.69665
3.8019e-15,0.6988
3.9811e-15,0.69695
4.1687e-15,0.68805
4.3652e-15,0.6965
4.5709e-15,0.68185
4.7863e-15,0.67885
5.0119e-15,0.68415
5.2481e-15,0.6693
5.4954e-15,0.66515
5.7544e-15,0.6385
6.0256e-15,0.6318
6.3096e-15,0.6128
6.6069e-15,0.5979
6.9183e-15,0.5738
7.2444e-15,0.55555
7.5858e-15,0.52855
7.9433e-15,0.50495
8.3176e-15,0.4762
8.7096e-15,0.44955
9.1201e-15,0.4219
9.5499e-15,0.3962
1e-14,0.37895
1.0471e-14,0.3451
1.0965e-14,0.3281
1.1482e-14,0.30125
1.2023e-14,0.28175
1.2589e-14,0.25925
1.3183e-14,0.24335
1.3804e-14,0.22125
1.4454e-14,0.2067
1.5136e-14,0.19445
1.5849e-14,0.1779
1.6596e-14,0.15975
1.7378e-14,0.1531
1.8197e-14,0.14555
1.9055e-14,0.13385
1.9953e-14,0.12815
2.0893e-14,0.12035
2.1878e-14,0.1128
2.2909e-14,0.10125
2.3988e-14,0.09845
2.5119e-14,0.08795
2.6303e-14,0.08225
2.7542e-14,0.07695
2.884e-14,0.07365
3.02e-14,0.06525
3.1623e-14,0.05725
3.3113e-14,0.05335
3.4674e-14,0.05065
3.6308e-14,0.0469
3.8019e-14,0.0435
3.9811e-14,0.0391
4.1687e-14,0.0379
4.3652e-14,0.03455
4.5709e-14,0.0303
4.7863e-14,0.0296
5.0119e-14,0.0268
5.2481e-14,0.0253
5.4954e-14,0.02135
5.7544e-14,0.01875
6.0256e-14,0.0179
6.3096e-14,0.01735
6.6069e-14,0.01385
6.9183e-14,0.01415
7.2444e-14,0.0121
7.5858e-14,0.01235
7.9433e-14,0.01
8.3176e-14,0.0101
8.7096e-14,0.00815
9.1201e-14,0.00795
9.5499e-14,0.00735
1e-13,0.0061
1.0471e-13,0.00605
1.0965e-13,0.00575
1.1482e-13,0.0043
1.2023e-13,0.00405
1.2589e-13,0.0037
1.3183e-13,0.00395
1.3804e-13,0.00365
1.4454e-13,0.0023
1.5136e-13,0.00245
1.5849e-13,0.0033
1.6596e-13,0.0021
1.7378e-13,0.00185
1.8197e-13,0.0018
1.9055e-13,0.0015
1.9953e-13,0.0015
2.0893e-13,0.0017
2.1878e-13,0.0012
2.2909e-13,0.001
2.3988e-13,0.00105
2.5119e-13,0.00105
2.6303e-13,0.00115
2.7542e-13,0.0011
2.884e-13,0.001
3.02e-13,0.001
3.1623e-13,0.00075
3.3113e-13,0.00055
3.4674e-13,0.00065
3.6308e-13,0.00065
3.8019e-13,0.0004
3.9811e-13,0.00065
4.1687e-13,0.00085
4.3652e-13,0.00035
4.5709e-13,0.0005
4.7863e-13,0.0003
5.0119e-13,0.0004
5.2481e-13,0.0004
5.4954e-13,0.00055
5.7544e-13,0.0003
6.0256e-13,0.00025
6.3096e-13,0.00025
6.6069e-13,0.0003
6.9183e-13,0.0002
7.2444e-13,0.00035
7.5858e-13,0.00015
7.9433e-13,0.0001
8.3176e-13,0.00025
8.7096e-13,0
9.1201e-13,0.00025
9.5499e-13,0.00015
1e-12,0.00025
1.0471e-12,0
1.0965e-12,0.00025
1.1482e-12,0.0001
1.2023e-12,0.0001
1.2589e-12,0.00015
1.3183e-12,0.0002
1.3804e-12,0.00025
1.4454e-12,0.0003
1.5136e-12,0.0001
1.5849e-12,0.00015
1.6596e-12,0.0001
1.7378e-12,0.00015
1.8197e-12,0.00015
1.9055e-12,0.00025
1.9953e-12,0.00015
2.0893e-12,0
2.1878e-12,0
2.2909e-12,5e-05
2.3988e-12,0
2.5119e-12,0
2.6303e-12,0.00015
2.7542e-12,0
2.884e-12,5e-05
3.02e-12,5e-05
3.1623e-12,0.0001
3.3113e-12,0
3.4674e-12,5e-05
3.6308e-12,0.0001
3.8019e-12,5e-05
3.9811e-12,5e-05
4.1687e-12,5e-05
4.3652e-12,0.00015
4.5709e-12,5e-05
4.7863e-12,5e-05
5.0119e-12,5e-05
5.2481e-12,5e-05
5.4954e-12,0
5.7544e-12,5e-05
6.0256e-12,5e-05
6.3096e-12,0
6.6069e-12,0.00015
6.9183e-12,0
7.2444e-12,0
7.5858e-12,0
7.9433e-12,0
8.3176e-12,0
8.7096e-12,5e-05
9.1201e-12,0
9.5499e-12,0
1e-11,5e-05
1.0471e-11,0
1.0965e-11,0
1.1482e-11,0
1.2023e-11,0
1.2589e-11,0
1.3183e-11,0
1.3804e-11,0
1.4454e-11,0
1.5136e-11,0
1.5849e-11,5e-05
1.6596e-11,0
1.7378e-11,0
1.8197e-11,0
1.9055e-11,0
1.9953e-11,0
2.0893e-11,0
2.1878e-11,0
2.2909e-11,0
2.3988e-11,0
2.5119e-11,0
2.6303e-11,0
2.7542e-11,0
2.884e-11,0
3.02e-11,0
3.1623e-11,0
3.3113e-11,0
3.4674e-11,0
3.6308e-11,0
3.8019e-11,0
3.9811e-11,0
4.1687e-11,0
4.3652e-11,0
4.5709e-11,0
4.7863e-11,0
5.0119e-11,0
5.2481e-11,0
5.4954e-11,0
5.7544e-11,0
6.0256e-11,0
6.3096e-11,0
6.6069e-11,0
6.9183e-11,0
7.2444e-11,0
7.5858e-11,0
7.9433e-11,0
8.3176e-11,0
8.7096e-11,0
9.1201e-11,0
9.5499e-11,0
1e-10,0
1.0471e-10,0
1.0965e-10,5e-05
1.1482e-10,0
1.2023e-10,0
1.2589e-10,0
1.3183e-10,0
1.3804e-10,0
1.4454e-10,0
1.5136e-10,0
1.5849e-10,0
1.6596e-10,0
1.7378e-10,0
1.8197e-10,0
1.9055e-10,0
1.9953e-10,0
2.0893e-10,0
2.1878e-10,0
2.2909e-10,0
2.3988e-10,0
2.5119e-10,0
2.6303e-10,0
2.7542e-10,0
2.884e-10,0
3.02e-10,0
3.1623e-10,0
3.3113e-10,0
3.4674e-10,0
3.6308e-10,0
3.8019e-10,0
3.9811e-10,0
4.1687e-10,0
4.3652e-10,0
4.5709e-10,0
4.7863e-10,0
5.0119e-10,0
5.2481e-10,0
5.4954e-10,0
5.7544e-10,0
6.0256e-10,0
6.3096e-10,0
6.6069e-10,0
6.9183e-10,0
7.2444e-10,0
7.5858e-10,0
7.9433e-10,0
8.3176e-10,0
8.7096e-10,0
9.1201e-10,0
9.5499e-10,0
1e-09,0
1.0471e-09,0
1.0965e-09,0
1.1482e-09,0
1.2023e-09,0
1.2589e-09,0
1.3183e-09,0
1.3804e-09,0
1.4454e-09,0
1.5136e-09,0
1.5849e-09,0
1.6596e-09,0
1.7378e-09,0
1.8197e-09,0
1.9055e-09,0
1.9953e-09,0
2.0893e-09,0
2.1878e-09,0
2.2909e-09,0
2.3988e-09,0
2.5119e-09,0
2.6303e-09,0
2.7542e-09,0
2.884e-09,0
3.02e-09,0
3.1623e-09,0
3.3113e-09,0
3.4674e-09,0
3.6308e-09,0
3.8019e-09,0
3.9811e-09,0
4.1687e-09,0
4.3652e-09,5e-05
4.5709e-09,0
4.7863e-09,0
5.0119e-09,0
5.2481e-09,0
5.4954e-09,0
5.7544e-09,0
6.0256e-09,0
6.3096e-09,0
6.6069e-09,0
6.9183e-09,0
7.2444e-09,0
7.5858e-09,0
7.9433e-09,0
8.3176e-09,0
8.7096e-09,0
9.1201e-09,0
9.5499e-09,0
1e-08,0
1.0471e-08,0
1.0965e-08,0
1.1482e-08,0
1.2023e-08,0
1.2589e-08,0
1.3183e-08,0
1.3804e-08,0
1.4454e-08,0
1.5136e-08,0
1.5849e-08,0
1.6596e-08,0
1.7378e-08,5e-05
1.8197e-08,0
1.9055e-08,0
1.9953e-08,0
2.0893e-08,0
2.1878e-08,0
2.2909e-08,0
2.3988e-08,5e-05
2.5119e-08,0


==> figures/OdecoExactnessTest2Ratio.csv <==
7.5858e-17,5e-05
7.9433e-17,5e-05
8.3176e-17,5e-05
8.7096e-17,5e-05
9.1201e-17,5e-05
9.5499e-17,5e-05
1e-16,0.0001
1.0471e-16,0.0004
1.0965e-16,0.0003
1.1482e-16,0.00045
1.2023e-16,0.00065
1.2589e-16,0.00105
1.3183e-16,0.0014
1.3804e-16,0.00275
1.4454e-16,0.00225
1.5136e-16,0.00365
1.5849e-16,0.0042
1.6596e-16,0.00505
1.7378e-16,0.0081
1.8197e-16,0.00985
1.9055e-16,0.01295
1.9953e-16,0.0161
2.0893e-16,0.02105
2.1878e-16,0.02705
2.2909e-16,0.03345
2.3988e-16,0.0402
2.5119e-16,0.0495
2.6303e-16,0.0583
2.7542e-16,0.06945
2.884e-16,0.08295
3.02e-16,0.1018
3.1623e-16,0.1135
3.3113e-16,0.1293
3.4674e-16,0.145
3.6308e-16,0.16775
3.8019e-16,0.18855
3.9811e-16,0.21025
4.1687e-16,0.23405
4.3652e-16,0.25835
4.5709e-16,0.2831
4.7863e-16,0.3134
5.0119e-16,0.3364
5.2481e-16,0.36935
5.4954e-16,0.3946
5.7544e-16,0.43215
6.0256e-16,0.4581
6.3096e-16,0.4748
6.6069e-16,0.4946
6.9183e-16,0.5201
7.2444e-16,0.5496
7.5858e-16,0.5799
7.9433e-16,0.59165
8.3176e-16,0.6121
8.7096e-16,0.63055
9.1201e-16,0.6573
9.5499e-16,0.67235
1e-15,0.66855
1.0471e-15,0.68445
1.0965e-15,0.70845
1.1482e-15,0.7085
1.2023e-15,0.7169
1.2589e-15,0.7273
1.3183e-15,0.74025
1.3804e-15,0.74005
1.4454e-15,0.76205
1.5136e-15,0.75805
1.5849e-15,0.7556
1.6596e-15,0.7534
1.7378e-15,0.7684
1.8197e-15,0.77875
1.9055e-15,0.7762
1.9953e-15,0.77805
2.0893e-15,0.7883
2.1878e-15,0.7798
2.2909e-15,0.7877
2.3988e-15,0.78215
2.5119e-15,0.79465
2.6303e-15,0.8044
2.7542e-15,0.78855
2.884e-15,0.80305
3.02e-15,0.7944
3.1623e-15,0.80465
3.3113e-15,0.7994
3.4674e-15,0.78575
3.6308e-15,0.79155
3.8019e-15,0.7807
3.9811e-15,0.77545
4.1687e-15,0.7623
4.3652e-15,0.74545
4.5709e-15,0.7305
4.7863e-15,0.72785
5.0119e-15,0.69415
5.2481e-15,0.6772
5.4954e-15,0.6612
5.7544e-15,0.63565
6.0256e-15,0.6091
6.3096e-15,0.57615
6.6069e-15,0.55355
6.9183e-15,0.52625
7.2444e-15,0.49735
7.5858e-15,0.46855
7.9433e-15,0.43805
8.3176e-15,0.40825
8.7096e-15,0.3853
9.1201e-15,0.36095
9.5499e-15,0.3391
1e-14,0.31645
1.0471e-14,0.3017
1.0965e-14,0.27675
1.1482e-14,0.2681
1.2023e-14,0.2399
1.2589e-14,0.2292
1.3183e-14,0.2175
1.3804e-14,0.20365
1.4454e-14,0.19375
1.5136e-14,0.18265
1.5849e-14,0.16915
1.6596e-14,0.15535
1.7378e-14,0.14905
1.8197e-14,0.137
1.9055e-14,0.13335
1.9953e-14,0.12445
2.0893e-14,0.11475
2.1878e-14,0.10745
2.2909e-14,0.101
2.3988e-14,0.09505
2.5119e-14,0.09215
2.6303e-14,0.0826
2.7542e-14,0.07845
2.884e-14,0.0743
3.02e-14,0.07395
3.1623e-14,0.0645
3.3113e-14,0.06115
3.4674e-14,0.05755
3.6308e-14,0.0552
3.8019e-14,0.04995
3.9811e-14,0.04755
4.1687e-14,0.0425
4.3652e-14,0.0445
4.5709e-14,0.04055
4.7863e-14,0.03755
5.0119e-14,0.03365
5.2481e-14,0.03115
5.4954e-14,0.03105
5.7544e-14,0.0285
6.0256e-14,0.0257
6.3096e-14,0.0247
6.6069e-14,0.02155
6.9183e-14,0.02265
7.2444e-14,0.0199
7.5858e-14,0.01845
7.9433e-14,0.01665
8.3176e-14,0.01705
8.7096e-14,0.0161
9.1201e-14,0.01375
9.5499e-14,0.0132
1e-13,0.013
1.0471e-13,0.01175
1.0965e-13,0.011
1.1482e-13,0.01085
1.2023e-13,0.0087
1.2589e-13,0.00825
1.3183e-13,0.00765
1.3804e-13,0.0067
1.4454e-13,0.0075
1.5136e-13,0.00595
1.5849e-13,0.0055
1.6596e-13,0.0053
1.7378e-13,0.00555
1.8197e-13,0.0052
1.9055e-13,0.00485
1.9953e-13,0.0043
2.0893e-13,0.0046
2.1878e-13,0.0038
2.2909e-13,0.00405
2.3988e-13,0.00335
2.5119e-13,0.0029
2.6303e-13,0.00245
2.7542e-13,0.0033
2.884e-13,0.0024
3.02e-13,0.00135
3.1623e-13,0.00195
3.3113e-13,0.00195
3.4674e-13,0.0019
3.6308e-13,0.0018
3.8019e-13,0.0013
3.9811e-13,0.0018
4.1687e-13,0.0015
4.3652e-13,0.00185
4.5709e-13,0.00115
4.7863e-13,0.00155
5.0119e-13,0.0014
5.2481e-13,0.0011
5.4954e-13,0.00135
5.7544e-13,0.00125
6.0256e-13,0.0006
6.3096e-13,0.00075
6.6069e-13,0.00095
6.9183e-13,0.00085
7.2444e-13,0.0009
7.5858e-13,0.00055
7.9433e-13,0.00045
8.3176e-13,0.00075
8.7096e-13,0.00085
9.1201e-13,0.0008
9.5499e-13,0.00015
1e-12,0.00045
1.0471e-12,0.00055
1.0965e-12,0.0004
1.1482e-12,0.0006
1.2023e-12,0.0006
1.2589e-12,0.00055
1.3183e-12,0.00045
1.3804e-12,0.00045
1.4454e-12,0.00065
1.5136e-12,0.0005
1.5849e-12,0.00025
1.6596e-12,0.0003
1.7378e-12,0.00025
1.8197e-12,0.0002
1.9055e-12,0.00025
1.9953e-12,0.00035
2.0893e-12,0.0002
2.1878e-12,0.00015
2.2909e-12,0.0005
2.3988e-12,0.00015
2.5119e-12,0.00015
2.6303e-12,0.00025
2.7542e-12,0.0001
2.884e-12,0.0001
3.02e-12,0.0003
3.1623e-12,0.0001
3.3113e-12,0
3.4674e-12,0.0001
3.6308e-12,0.0001
3.8019e-12,5e-05
3.9811e-12,0.0001
4.1687e-12,0.0002
4.3652e-12,0.0001
4.5709e-12,5e-05
4.7863e-12,0.0001
5.0119e-12,5e-05
5.2481e-12,0.00015
5.4954e-12,0.0001
5.7544e-12,5e-05
6.0256e-12,0.0001
6.3096e-12,0
6.6069e-12,0
6.9183e-12,5e-05
7.2444e-12,5e-05
7.5858e-12,0.0001
7.9433e-12,0
8.3176e-12,5e-05
8.7096e-12,5e-05
9.1201e-12,0.00015
9.5499e-12,0
1e-11,0
1.0471e-11,5e-05
1.0965e-11,5e-05
1.1482e-11,0.0001
1.2023e-11,0.0001
1.2589e-11,0
1.3183e-11,0
1.3804e-11,5e-05
1.4454e-11,0
1.5136e-11,0.0001
1.5849e-11,0.0001
1.6596e-11,0.0001
1.7378e-11,0
1.8197e-11,5e-05
1.9055e-11,0.00015
1.9953e-11,0
2.0893e-11,0
2.1878e-11,0.0001
2.2909e-11,0
2.3988e-11,0
2.5119e-11,5e-05
2.6303e-11,5e-05
2.7542e-11,0
2.884e-11,0
3.02e-11,0
3.1623e-11,0
3.3113e-11,5e-05
3.4674e-11,5e-05
3.6308e-11,0
3.8019e-11,0
3.9811e-11,0
4.1687e-11,0
4.3652e-11,0
4.5709e-11,0
4.7863e-11,0
5.0119e-11,0
5.2481e-11,0
5.4954e-11,0
5.7544e-11,0
6.0256e-11,0
6.3096e-11,0
6.6069e-11,5e-05
6.9183e-11,5e-05
7.2444e-11,5e-05
7.5858e-11,0
7.9433e-11,5e-05
8.3176e-11,0
8.7096e-11,0
9.1201e-11,0
9.5499e-11,0
1e-10,0
1.0471e-10,0
1.0965e-10,0
1.1482e-10,0
1.2023e-10,5e-05
1.2589e-10,0
1.3183e-10,0
1.3804e-10,5e-05
1.4454e-10,0
1.5136e-10,0
1.5849e-10,0
1.6596e-10,0
1.7378e-10,0
1.8197e-10,0
1.9055e-10,0
1.9953e-10,0
2.0893e-10,0
2.1878e-10,0
2.2909e-10,0
2.3988e-10,5e-05
2.5119e-10,0
2.6303e-10,0
2.7542e-10,0
2.884e-10,0
3.02e-10,0
3.1623e-10,0
3.3113e-10,0
3.4674e-10,0
3.6308e-10,0
3.8019e-10,0
3.9811e-10,0
4.1687e-10,0
4.3652e-10,0
4.5709e-10,0
4.7863e-10,0
5.0119e-10,0
5.2481e-10,0
5.4954e-10,0
5.7544e-10,0
6.0256e-10,0
6.3096e-10,0
6.6069e-10,0
6.9183e-10,0
7.2444e-10,0
7.5858e-10,0
7.9433e-10,0
8.3176e-10,0
8.7096e-10,0
9.1201e-10,0
9.5499e-10,0
1e-09,0
1.0471e-09,0
1.0965e-09,0
1.1482e-09,0
1.2023e-09,0
1.2589e-09,0
1.3183e-09,0
1.3804e-09,0
1.4454e-09,0
1.5136e-09,0
1.5849e-09,0
1.6596e-09,0
1.7378e-09,0
1.8197e-09,0
1.9055e-09,0
1.9953e-09,0
2.0893e-09,0
2.1878e-09,0
2.2909e-09,0
2.3988e-09,0
2.5119e-09,0
2.6303e-09,0
2.7542e-09,0
2.884e-09,0
3.02e-09,0
3.1623e-09,0
3.3113e-09,5e-05
3.4674e-09,0
3.6308e-09,0
3.8019e-09,0
3.9811e-09,0
4.1687e-09,0
4.3652e-09,0
4.5709e-09,5e-05
4.7863e-09,0
5.0119e-09,0
5.2481e-09,0
5.4954e-09,0
5.7544e-09,0
6.0256e-09,0
6.3096e-09,0
6.6069e-09,0
6.9183e-09,0
7.2444e-09,0
7.5858e-09,0
7.9433e-09,0
8.3176e-09,0
8.7096e-09,0
9.1201e-09,0
9.5499e-09,0
1e-08,0
1.0471e-08,0
1.0965e-08,0
1.1482e-08,0
1.2023e-08,0
1.2589e-08,0
1.3183e-08,0
1.3804e-08,0
1.4454e-08,0
1.5136e-08,0
1.5849e-08,0
1.6596e-08,0
1.7378e-08,0
1.8197e-08,0
1.9055e-08,0
1.9953e-08,0
2.0893e-08,0
2.1878e-08,0
2.2909e-08,0
2.3988e-08,0
2.5119e-08,0
2.6303e-08,0
2.7542e-08,0
2.884e-08,0
3.02e-08,0
3.1623e-08,0
3.3113e-08,0
3.4674e-08,0
3.6308e-08,0
3.8019e-08,0
3.9811e-08,0
4.1687e-08,0
4.3652e-08,0
4.5709e-08,0
4.7863e-08,0
5.0119e-08,0
5.2481e-08,0
5.4954e-08,0
5.7544e-08,0
6.0256e-08,0
6.3096e-08,0
6.6069e-08,0
6.9183e-08,0
7.2444e-08,0
7.5858e-08,0
7.9433e-08,0
8.3176e-08,0
8.7096e-08,0
9.1201e-08,0
9.5499e-08,0
1e-07,0
1.0471e-07,0
1.0965e-07,0
1.1482e-07,0
1.2023e-07,0
1.2589e-07,0
1.3183e-07,0
1.3804e-07,0
1.4454e-07,0
1.5136e-07,0
1.5849e-07,0
1.6596e-07,0
1.7378e-07,0
1.8197e-07,0
1.9055e-07,0
1.9953e-07,0
2.0893e-07,0
2.1878e-07,0
2.2909e-07,0
2.3988e-07,0
2.5119e-07,0
2.6303e-07,0
2.7542e-07,0
2.884e-07,0
3.02e-07,0
3.1623e-07,0
3.3113e-07,0
3.4674e-07,0
3.6308e-07,0
3.8019e-07,0
3.9811e-07,0
4.1687e-07,0
4.3652e-07,0
4.5709e-07,0
4.7863e-07,0
5.0119e-07,0
5.2481e-07,0
5.4954e-07,0
5.7544e-07,0
6.0256e-07,0
6.3096e-07,0
6.6069e-07,0
6.9183e-07,0
7.2444e-07,0
7.5858e-07,0
7.9433e-07,0
8.3176e-07,0
8.7096e-07,0
9.1201e-07,0
9.5499e-07,0
1e-06,0
1.0471e-06,0
1.0965e-06,0
1.1482e-06,0
1.2023e-06,0
1.2589e-06,0
1.3183e-06,0
1.3804e-06,0
1.4454e-06,0
1.5136e-06,0
1.5849e-06,0
1.6596e-06,0
1.7378e-06,0
1.8197e-06,0
1.9055e-06,0
1.9953e-06,0
2.0893e-06,0
2.1878e-06,0
2.2909e-06,0
2.3988e-06,0
2.5119e-06,0
2.6303e-06,0
2.7542e-06,0
2.884e-06,0
3.02e-06,0
3.1623e-06,0
3.3113e-06,0
3.4674e-06,0
3.6308e-06,0
3.8019e-06,0
3.9811e-06,0
4.1687e-06,0
4.3652e-06,0
4.5709e-06,0
4.7863e-06,0
5.0119e-06,0
5.2481e-06,0
5.4954e-06,0
5.7544e-06,0
6.0256e-06,0
6.3096e-06,0
6.6069e-06,0
6.9183e-06,0
7.2444e-06,0
7.5858e-06,0
7.9433e-06,0
8.3176e-06,0
8.7096e-06,0
9.1201e-06,0
9.5499e-06,0
1e-05,0
1.0471e-05,0
1.0965e-05,0
1.1482e-05,0
1.2023e-05,0
1.2589e-05,0
1.3183e-05,0
1.3804e-05,0
1.4454e-05,0
1.5136e-05,0
1.5849e-05,0
1.6596e-05,0
1.7378e-05,0
1.8197e-05,0
1.9055e-05,0
1.9953e-05,0
2.0893e-05,0
2.1878e-05,0
2.2909e-05,0
2.3988e-05,0
2.5119e-05,0
2.6303e-05,0
2.7542e-05,0
2.884e-05,0
3.02e-05,0
3.1623e-05,0
3.3113e-05,0
3.4674e-05,0
3.6308e-05,0
3.8019e-05,0
3.9811e-05,0
4.1687e-05,0
4.3652e-05,0
4.5709e-05,0
4.7863e-05,0
5.0119e-05,0
5.2481e-05,0
5.4954e-05,0
5.7544e-05,0
6.0256e-05,0
6.3096e-05,0
6.6069e-05,0
6.9183e-05,0
7.2444e-05,0
7.5858e-05,0
7.9433e-05,0
8.3176e-05,0
8.7096e-05,0
9.1201e-05,0
9.5499e-05,0
0.0001,0
0.00010471,0
0.00010965,0
0.00011482,0
0.00012023,0
0.00012589,0
0.00013183,0
0.00013804,0
0.00014454,0
0.00015136,0
0.00015849,0
0.00016596,0
0.00017378,0
0.00018197,0
0.00019055,0
0.00019953,0
0.00020893,0
0.00021878,0
0.00022909,0
0.00023988,0
0.00025119,0
0.00026303,0
0.00027542,0
0.0002884,0
0.000302,0
0.00031623,0
0.00033113,0
0.00034674,5e-05
0.00036308,0
0.00038019,0
0.00039811,0
0.00041687,0
0.00043652,0
0.00045709,0
0.00047863,0
0.00050119,0
0.00052481,0
0.00054954,0
0.00057544,0
0.00060256,0
0.00063096,0
0.00066069,0
0.00069183,0
0.00072444,0
0.00075858,0
0.00079433,0
0.00083176,0
0.00087096,0
0.00091201,0
0.00095499,0
0.001,0
0.0010471,0
0.0010965,0
0.0011482,0
0.0012023,0
0.0012589,0
0.0013183,0
0.0013804,0
0.0014454,0
0.0015136,5e-05
0.0015849,0
0.0016596,0
0.0017378,0
0.0018197,0
0.0019055,0
0.0019953,0
0.0020893,0
0.0021878,0
0.0022909,0
0.0023988,5e-05
0.0025119,0
0.0026303,5e-05
0.0027542,0
0.002884,0
0.00302,0
0.0031623,0
0.0033113,0
0.0034674,0
0.0036308,0
0.0038019,5e-05
0.0039811,0
0.0041687,0
0.0043652,0
0.0045709,0
0.0047863,0
0.0050119,0
0.0052481,0
0.0054954,0
0.0057544,5e-05
0.0060256,0
0.0063096,0
0.0066069,0
0.0069183,0
0.0072444,0
0.0075858,0
0.0079433,0
0.0083176,0
0.0087096,0
0.0091201,5e-05
0.0095499,0
0.01,5e-05
0.010471,0
0.010965,0
0.011482,0
0.012023,0
0.012589,0
0.013183,0
0.013804,0
0.014454,0
0.015136,0
0.015849,5e-05
0.016596,5e-05
0.017378,0
0.018197,5e-05
0.019055,0.0001
0.019953,5e-05
0.020893,0
0.021878,5e-05
0.022909,0
0.023988,0
0.025119,5e-05
0.026303,5e-05
0.027542,5e-05
0.02884,0
0.0302,0
0.031623,0
0.033113,0
0.034674,5e-05
0.036308,0
0.038019,5e-05
0.039811,0
0.041687,5e-05
0.043652,0
0.045709,0.0001
0.047863,0.0001
0.050119,0.0002
0.052481,0
0.054954,5e-05
0.057544,5e-05
0.060256,0.0001
0.063096,0.0001
0.066069,5e-05
0.069183,0
0.072444,0.0001
0.075858,0.00015
0.079433,0.0001
0.083176,5e-05
0.087096,5e-05
0.091201,5e-05
0.095499,0.0001
0.1,0.0001
0.10471,0
0.10965,0
0.11482,0
0.12023,0
0.12589,0.0001
0.13183,5e-05
0.13804,5e-05
0.14454,0
0.15136,0
0.15849,0
0.16596,5e-05
0.17378,0
0.18197,0
0.19055,5e-05
0.19953,0
0.20893,0
0.21878,5e-05
0.22909,5e-05
0.23988,0
0.25119,0
0.26303,0
0.27542,0
0.2884,0
0.302,0
0.31623,0.0001
0.33113,0


==> figures/OdecoPosExactnessTest2Ratio.csv <==
3.8019e-17,5e-05
3.9811e-17,0
4.1687e-17,0
4.3652e-17,0
4.5709e-17,5e-05
4.7863e-17,0.0001
5.0119e-17,0
5.2481e-17,5e-05
5.4954e-17,0
5.7544e-17,0.00015
6.0256e-17,0.00015
6.3096e-17,0.0002
6.6069e-17,0.0003
6.9183e-17,0.0005
7.2444e-17,0.0005
7.5858e-17,0.00105
7.9433e-17,0.0019
8.3176e-17,0.00215
8.7096e-17,0.00295
9.1201e-17,0.00425
9.5499e-17,0.0065
1e-16,0.0077
1.0471e-16,0.0108
1.0965e-16,0.01825
1.1482e-16,0.02465
1.2023e-16,0.0321
1.2589e-16,0.04435
1.3183e-16,0.0583
1.3804e-16,0.07895
1.4454e-16,0.10105
1.5136e-16,0.1263
1.5849e-16,0.15075
1.6596e-16,0.1894
1.7378e-16,0.2294
1.8197e-16,0.2787
1.9055e-16,0.3167
1.9953e-16,0.36745
2.0893e-16,0.4162
2.1878e-16,0.46575
2.2909e-16,0.52565
2.3988e-16,0.5811
2.5119e-16,0.63635
2.6303e-16,0.67545
2.7542e-16,0.72435
2.884e-16,0.76055
3.02e-16,0.79185
3.1623e-16,0.8082
3.3113e-16,0.8244
3.4674e-16,0.8254
3.6308e-16,0.83355
3.8019e-16,0.82635
3.9811e-16,0.80905
4.1687e-16,0.7926
4.3652e-16,0.77605
4.5709e-16,0.75025
4.7863e-16,0.71385
5.0119e-16,0.67835
5.2481e-16,0.65285
5.4954e-16,0.6292
5.7544e-16,0.6129
6.0256e-16,0.5886
6.3096e-16,0.569
6.6069e-16,0.55385
6.9183e-16,0.53575
7.2444e-16,0.5498
7.5858e-16,0.52775
7.9433e-16,0.5232
8.3176e-16,0.5378
8.7096e-16,0.53695
9.1201e-16,0.53675
9.5499e-16,0.556
1e-15,0.55915
1.0471e-15,0.567
1.0965e-15,0.5731
1.1482e-15,0.58045
1.2023e-15,0.5796
1.2589e-15,0.5912
1.3183e-15,0.6068
1.3804e-15,0.60515
1.4454e-15,0.6152
1.5136e-15,0.6134
1.5849e-15,0.61745
1.6596e-15,0.6162
1.7378e-15,0.61135
1.8197e-15,0.61345
1.9055e-15,0.60845
1.9953e-15,0.5957
2.0893e-15,0.60355
2.1878e-15,0.59345
2.2909e-15,0.585
2.3988e-15,0.5756
2.5119e-15,0.57375
2.6303e-15,0.5686
2.7542e-15,0.5634
2.884e-15,0.56025
3.02e-15,0.5573
3.1623e-15,0.54775
3.3113e-15,0.5329
3.4674e-15,0.5342
3.6308e-15,0.52065
3.8019e-15,0.5172
3.9811e-15,0.5161
4.1687e-15,0.5077
4.3652e-15,0.48125
4.5709e-15,0.4848
4.7863e-15,0.46125
5.0119e-15,0.4385
5.2481e-15,0.42205
5.4954e-15,0.4001
5.7544e-15,0.38635
6.0256e-15,0.3598
6.3096e-15,0.33595
6.6069e-15,0.30625
6.9183e-15,0.28825
7.2444e-15,0.26495
7.5858e-15,0.2303
7.9433e-15,0.21595
8.3176e-15,0.18925
8.7096e-15,0.1722
9.1201e-15,0.1528
9.5499e-15,0.1319
1e-14,0.12465
1.0471e-14,0.1085
1.0965e-14,0.1013
1.1482e-14,0.09145
1.2023e-14,0.08485
1.2589e-14,0.07735
1.3183e-14,0.06745
1.3804e-14,0.0682
1.4454e-14,0.0631
1.5136e-14,0.05615
1.5849e-14,0.05365
1.6596e-14,0.05145
1.7378e-14,0.04825
1.8197e-14,0.0435
1.9055e-14,0.04265
1.9953e-14,0.0402
2.0893e-14,0.03935
2.1878e-14,0.03735
2.2909e-14,0.03375
2.3988e-14,0.031
2.5119e-14,0.03075
2.6303e-14,0.0298
2.7542e-14,0.0271
2.884e-14,0.0263
3.02e-14,0.02365
3.1623e-14,0.02295
3.3113e-14,0.01945
3.4674e-14,0.0187
3.6308e-14,0.01675
3.8019e-14,0.0169
3.9811e-14,0.0166
4.1687e-14,0.0151
4.3652e-14,0.0132
4.5709e-14,0.0122
4.7863e-14,0.01175
5.0119e-14,0.0089
5.2481e-14,0.0097
5.4954e-14,0.0086
5.7544e-14,0.00815
6.0256e-14,0.0072
6.3096e-14,0.0063
6.6069e-14,0.0047
6.9183e-14,0.0051
7.2444e-14,0.00575
7.5858e-14,0.00465
7.9433e-14,0.00395
8.3176e-14,0.0044
8.7096e-14,0.0036
9.1201e-14,0.00245
9.5499e-14,0.00255
1e-13,0.0034
1.0471e-13,0.00215
1.0965e-13,0.002
1.1482e-13,0.002
1.2023e-13,0.00175
1.2589e-13,0.00145
1.3183e-13,0.0016
1.3804e-13,0.00105
1.4454e-13,0.0017
1.5136e-13,0.00105
1.5849e-13,0.00125
1.6596e-13,0.0011
1.7378e-13,0.00095
1.8197e-13,0.00065
1.9055e-13,0.0011
1.9953e-13,0.00065
2.0893e-13,0.0006
2.1878e-13,0.00075
2.2909e-13,0.0006
2.3988e-13,0.0003
2.5119e-13,0.0008
2.6303e-13,0.0006
2.7542e-13,0.00045
2.884e-13,0.0004
3.02e-13,0.0003
3.1623e-13,0.0003
3.3113e-13,0.0004
3.4674e-13,0.0003
3.6308e-13,0.00025
3.8019e-13,0.00025
3.9811e-13,0.0002
4.1687e-13,0.0001
4.3652e-13,0.0002
4.5709e-13,0.00025
4.7863e-13,0.00035
5.0119e-13,0.0002
5.2481e-13,0.00015
5.4954e-13,0.0001
5.7544e-13,0.0001
6.0256e-13,0.00025
6.3096e-13,0.00015
6.6069e-13,0.00015
6.9183e-13,0.00015
7.2444e-13,0.0001
7.5858e-13,5e-05
7.9433e-13,0.0001
8.3176e-13,0
8.7096e-13,0.0001
9.1201e-13,5e-05
9.5499e-13,0.00015
1e-12,5e-05
1.0471e-12,5e-05
1.0965e-12,0.0001
1.1482e-12,5e-05
1.2023e-12,0
1.2589e-12,5e-05
1.3183e-12,0
1.3804e-12,5e-05
1.4454e-12,0.0001
1.5136e-12,5e-05
1.5849e-12,5e-05
1.6596e-12,0
1.7378e-12,0
1.8197e-12,0
1.9055e-12,0
1.9953e-12,5e-05
2.0893e-12,0.0001
2.1878e-12,0
2.2909e-12,0
2.3988e-12,5e-05
2.5119e-12,0
2.6303e-12,5e-05
2.7542e-12,0
2.884e-12,5e-05
3.02e-12,0
3.1623e-12,0
3.3113e-12,0
3.4674e-12,0
3.6308e-12,0
3.8019e-12,0
3.9811e-12,5e-05
4.1687e-12,5e-05
4.3652e-12,5e-05
4.5709e-12,0
4.7863e-12,0
5.0119e-12,0
5.2481e-12,0
5.4954e-12,0
5.7544e-12,0
6.0256e-12,5e-05
6.3096e-12,0
6.6069e-12,0
6.9183e-12,0
7.2444e-12,0
7.5858e-12,0
7.9433e-12,0
8.3176e-12,0
8.7096e-12,0
9.1201e-12,0
9.5499e-12,0
1e-11,5e-05
1.0471e-11,0
1.0965e-11,0
1.1482e-11,0
1.2023e-11,0
1.2589e-11,0
1.3183e-11,0
1.3804e-11,0
1.4454e-11,0
1.5136e-11,0
1.5849e-11,0
1.6596e-11,0
1.7378e-11,0
1.8197e-11,0
1.9055e-11,0
1.9953e-11,0
2.0893e-11,0
2.1878e-11,0
2.2909e-11,0
2.3988e-11,0
2.5119e-11,0
2.6303e-11,0
2.7542e-11,0
2.884e-11,0
3.02e-11,0
3.1623e-11,0
3.3113e-11,0
3.4674e-11,0
3.6308e-11,0
3.8019e-11,0
3.9811e-11,0
4.1687e-11,0
4.3652e-11,0
4.5709e-11,0
4.7863e-11,0
5.0119e-11,0
5.2481e-11,0
5.4954e-11,0
5.7544e-11,0
6.0256e-11,0
6.3096e-11,0
6.6069e-11,0
6.9183e-11,0
7.2444e-11,0
7.5858e-11,0
7.9433e-11,0
8.3176e-11,0
8.7096e-11,0
9.1201e-11,0
9.5499e-11,0
1e-10,0
1.0471e-10,0
1.0965e-10,0
1.1482e-10,0
1.2023e-10,0
1.2589e-10,0
1.3183e-10,0
1.3804e-10,0
1.4454e-10,0
1.5136e-10,0
1.5849e-10,0
1.6596e-10,0
1.7378e-10,0
1.8197e-10,0
1.9055e-10,0
1.9953e-10,0
2.0893e-10,0
2.1878e-10,0
2.2909e-10,0
2.3988e-10,0
2.5119e-10,0
2.6303e-10,5e-05
2.7542e-10,0
2.884e-10,0
3.02e-10,0
3.1623e-10,0
3.3113e-10,0
3.4674e-10,0
3.6308e-10,0
3.8019e-10,0
3.9811e-10,0
4.1687e-10,0
4.3652e-10,0
4.5709e-10,0
4.7863e-10,0
5.0119e-10,0
5.2481e-10,0
5.4954e-10,0
5.7544e-10,0
6.0256e-10,0
6.3096e-10,0
6.6069e-10,0
6.9183e-10,0
7.2444e-10,0
7.5858e-10,0
7.9433e-10,0
8.3176e-10,0
8.7096e-10,0
9.1201e-10,0
9.5499e-10,0
1e-09,0
1.0471e-09,0
1.0965e-09,5e-05
1.1482e-09,0
1.2023e-09,0
1.2589e-09,0
1.3183e-09,0
1.3804e-09,0
1.4454e-09,0
1.5136e-09,5e-05
1.5849e-09,0


==> figures/RTR.csv <==
0.005362,3602.4
0.031138,3602.4
0.049621,3419.2
0.066477,3419.2
0.083828,3319.9
0.1012,3208
0.11862,3139.6
0.14077,3108.3
0.15254,3055.9
0.16986,3036.1
0.187,3026.3
0.199,3012.5
0.21129,3000
0.2285,2988.9
0.25022,2988.9
0.26766,2983.9
0.28517,2975.9
0.30211,2975.9
0.31929,2971.2
0.33642,2967.8
0.35882,2964.6
0.37603,2962.6
0.38823,2958.6
0.40574,2955.9
0.42311,2952.2
0.44544,2948
0.46248,2948
0.47486,2946.2
0.49215,2944.4
0.51445,2942.2
0.53688,2941
0.54851,2938.1
0.57122,2936.4
0.59337,2934.4
0.61574,2931.7
0.63294,2929.9
0.64504,2926.5
0.6626,2924.1
0.68523,2921.6
0.70769,2918.6
0.73526,2916.4
0.75201,2916.4
0.76393,2913.9
0.78643,2912
0.81949,2910.6
0.84709,2910.6
0.87628,2909.6
0.90801,2909.6
0.93068,2909.1
0.9533,2908.6
0.98149,2908
1.0043,2907.2
1.0324,2906.7
1.0746,2906.1
1.1309,2906.1
1.1678,2906
1.1999,2906
1.2225,2905.9
1.2549,2905.9
1.3465,2905.8
1.363,2905.8
1.381,2905.8
1.3984,2905.6
1.4105,2905.5
1.4526,2905.4
1.4751,2905.4
1.4976,2905.2
1.5555,2905
1.5984,2904.9
1.7963,2904.9
2.1895,2904.9


==> figures/convergence/bone_80k_ourcond_grad_ray.csv <==
0.034997,2.2887167245742
0.063099,1.76016517645013
0.096182,2.25964102257039
0.131381,2.63539747301214
0.16856,2.10815512278533
0.207908,2.34300174020842
0.250282,1.72891335250838
0.292371,1.72535459248964
0.334222,1.75249031699952
0.379364,1.28409096036141
0.425627,1.30295121552531
0.474304,1.46148043178237
0.524575,1.0285326566724
0.574979,0.969021601727394
0.624406,1.13608214359068
0.673675,0.878982523126034
0.725029,1.04804574223664
0.778142,0.843554303656393
0.830994,0.706462123160657
0.883474,0.952956962523725
0.936567,0.822827814370113
0.990447,0.615592998814785
1.043294,0.637478479434523
1.094645,0.944917271278344
1.144795,0.541491109138239
1.194455,0.471888594234413
1.244108,0.591601009419643
1.294323,0.59775681296629
1.347283,0.672530134301988
1.400601,0.484378812739179
1.453382,0.488979305233646
1.50425,0.609874127581592
1.554154,0.438914774661712
1.60376,0.404418387911052
1.65348,0.501724234513385
1.703528,0.504721915914069
1.753829,0.332006166735812
1.803897,0.354593502166874
1.853097,0.420127698511339
1.902843,0.497868502282139
1.951114,0.303320868700034
2.001086,0.277663789745282
2.050272,0.3541590264514
2.099327,0.331260791957262
2.148786,0.31926547758969
2.200534,0.268699479489343
2.250022,0.308132002399235
2.299054,0.397478454480132
2.348522,0.20749902552783
2.397637,0.197291837024535
2.446917,0.236384468852601
2.496662,0.520568973905887
2.546232,0.208021272654509
2.595733,0.178583108488754
2.645243,0.234797948247818
2.694724,0.281877775004432
2.743811,0.169704931339975
2.793367,0.199557031651753
2.844273,0.313912539764099
2.896618,0.24899242319267
2.949084,0.295117563941332
3.002655,0.21546133341889
3.055665,0.196604979512808
3.108704,0.250371331797115
3.161433,0.413540637269134
3.215012,0.183193671259607
3.269514,0.169315712501675
3.32272,0.219086946322965
3.376234,0.272824046226858
3.42944,0.260464490625875
3.481644,0.135665263390784
3.534961,0.132713754708656
3.588468,0.153875898511199
3.641554,0.2204821902329
3.694783,0.106438942817869
3.748054,0.104493680776195
3.801272,0.132981747509778
3.85439,0.240123893829283
3.905732,0.150358324421167
3.955144,0.14658343059601
4.004343,0.221766163005811
4.053977,0.28948015564564
4.103536,0.144462085507868
4.152765,0.125429100904935
4.201922,0.120882261760254
4.25126,0.154079559527588
4.30154,0.156945703949392
4.351946,0.0842947859142263
4.401355,0.0686916039124502
4.451349,0.10069942856599
4.501918,0.12874880032016
4.552143,0.113729464345679
4.602487,0.101929874629803
4.657248,0.135457956383608
4.710036,0.141192817651508
4.76293,0.111657791897934
4.815725,0.140172413247083
4.868559,0.144662597219804
4.921699,0.0878580509448895
4.974708,0.0754400631758585
5.028023,0.0987953275943451
5.08093,0.124648367236002
5.134153,0.116848157571621
5.186817,0.101594767434827
5.239367,0.114083936355705
5.292609,0.144284160314277
5.345268,0.0939512562079574
5.398229,0.106075834677809
5.451088,0.125658321802846
5.504229,0.0972452313714167
5.556915,0.0901205878902404
5.609443,0.116198614517114
5.662079,0.0826460982699452
5.714485,0.103814505500657
5.767821,0.0913120283382395
5.821797,0.0672228908304511
5.872045,0.0631053697834198
5.923671,0.0780545872611957
5.976196,0.0633660963252846
6.028711,0.0954406999743594
6.080943,0.0951479075612
6.133783,0.0786713381375324
6.186731,0.101539920410662
6.239729,0.123763432936052
6.292556,0.0494820968608617
6.345201,0.0442747832763037
6.397518,0.0611395024500502
6.450114,0.0426373682013672
6.502899,0.0341492030374667
6.556096,0.0319801573518883
6.608996,0.0411809008310797
6.661864,0.0351525074443319
6.714702,0.0266256224866853
6.767074,0.0285983825306698
6.820056,0.051196312400461
6.872477,0.0332950196878448
6.925102,0.0302393625066539
6.9778,0.040865848905677
7.030854,0.0432864688637769
7.0837,0.0808139746676784
7.136918,0.0514056655442362
7.190537,0.0500801050233439
7.243149,0.0751820042899092
7.296413,0.0677850847575529
7.350617,0.0485897216619625
7.404186,0.0608024903442454
7.45678,0.0935235955701127
7.510305,0.044587978333431
7.561857,0.0444355305651376
7.611253,0.0934120895922045
7.660639,0.0486654174737619
7.710095,0.0327152871419915
7.759164,0.0350727733410613
7.808648,0.0802160192218776
7.858298,0.0372775006043042
7.907448,0.0303462003203284
7.957083,0.0365670372785303
8.005741,0.0775580671418536
8.054373,0.0426240025422232
8.103041,0.0409805986026029
8.151551,0.0548164470428445
8.201423,0.0936152962638415
8.252821,0.150664652944608
8.305384,0.0790599400449343
8.358457,0.0846822058028322
8.411513,0.0929302524398458
8.464331,0.0913121223027638
8.517413,0.117238932759219
8.567569,0.121648065274299
8.617074,0.0602362117808338
8.666266,0.0457391394904469
8.715447,0.0793081391260207
8.765237,0.150609843794677
8.81466,0.129282977142198
8.864248,0.134670351004235
8.913727,0.113519155455212
8.963445,0.0747572252262963
9.013364,0.0693171145510995
9.063312,0.0744990891509125
9.114633,0.0652586321107099
9.165438,0.0680009422940069
9.218,0.0517089191674508
9.271642,0.0642823591232204
9.325033,0.0403649312858672
9.378502,0.0313029740631259
9.431536,0.0318722199684103
9.484569,0.0608558750381959
9.535828,0.0284724917884569
9.585885,0.0255966079584988
9.634536,0.0285822360302623
9.683198,0.0771002966884415
9.732429,0.0306209013397073
9.782267,0.0258402004585697
9.831856,0.0360941999684902
9.881604,0.0503238342363352
9.930402,0.101495590074138
9.980003,0.0444762968657985
10.028584,0.0311808522275745
10.077175,0.049881690549449
10.126858,0.075203941800615
10.177509,0.0436280976860506
10.231119,0.0439941505413575
10.283789,0.0512108997214289
10.33616,0.0974499254838099
10.389696,0.0364931228185636
10.442914,0.0250394015735914
10.495973,0.0339951772807135
10.549124,0.0628661825424078
10.602818,0.0213539830864959
10.656071,0.0166370060575754
10.708788,0.0199555670277344
10.761255,0.0330115207385289
10.814761,0.0263250451440414
10.868518,0.0168720964819547
10.921848,0.021098866740358
10.974617,0.0292632026911723
11.028042,0.0208581164052672
11.080838,0.025363747822315
11.133277,0.0304306830312036
11.186392,0.0272757962627246
11.239331,0.0471336457470838
11.292207,0.0747990701325484
11.343843,0.0553613101784305
11.394485,0.0962775798132711
11.44312,0.0428461141864918
11.493516,0.0357849603322747
11.543862,0.0515342098688406
11.592876,0.0629636427096062
11.642517,0.0845534481709493
11.692183,0.0650241942257601
11.74158,0.0811067517004275
11.794131,0.0601699485438995
11.862002,0.0471700561575673
11.912321,0.0538510966009987
11.964019,0.0286972678239755
12.023346,0.0279063679829859
12.07999,0.0331915298766356
12.129526,0.0463481203643036
12.179071,0.0205315453755166
12.237323,0.019756273963883
12.290573,0.0228136874315031
12.341532,0.0578493022061909
12.392612,0.0228277829202828
12.443676,0.0171536708748329
12.493602,0.0230436667835526
12.542929,0.0306068288192336
12.598358,0.045039570242526
12.658137,0.0182833616749494
12.715432,0.0192401548342641
12.778417,0.0243558077070717
12.831939,0.0570286542178421
12.884494,0.020880860172041
12.938075,0.0174492410611236
12.991761,0.021589246871722
13.044659,0.0237990873146929
13.113697,0.0419651834196644
13.166935,0.0178166673431498
13.220388,0.0150449501686142
13.273543,0.0181073464254697
13.326506,0.0403236956156461
13.380059,0.0175787726519435
13.433271,0.0152906243601063
13.48648,0.0211202195590797
13.539861,0.0321662386161578
13.592818,0.0500908526922084
13.646589,0.0498516062424936
13.699974,0.045133506008002
13.752883,0.0817569809869383
13.806359,0.0606541050204771
13.859378,0.0625561832861766
13.911711,0.0326245169850646
13.963194,0.0239189740838276
14.014337,0.0329804848159262
14.082521,0.0387765307378127
14.135275,0.022690943930606
14.188938,0.0189248829266281
14.242295,0.0161567486607075
14.295708,0.0349986337519634
14.348498,0.0142696073944341
14.401131,0.0109265332777661
14.454454,0.0106292848594033
14.504712,0.0251994955485252
14.554547,0.0100741117403538
14.604532,0.00860164175452644
14.653722,0.0103697041464173
14.703683,0.0229114454587863
14.753583,0.00982577731210581
14.803878,0.00751514528446106
14.85303,0.00897872179627147
14.902683,0.0144126005812834
14.951925,0.00897061280041954
15.000847,0.006490899747018
15.049203,0.00946383832017305
15.098559,0.0144976097916883
15.148487,0.00691394845776443
15.197891,0.0056543219350233
15.247894,0.00657168465321986
15.297065,0.0106024447117817
15.346145,0.0104352122325372
15.395811,0.00456869874471562
15.44449,0.0047334162690527
15.497356,0.00615256436362094
15.550425,0.0142036188505988
15.603159,0.00554165709800601
15.656511,0.00422280712925629
15.709849,0.0055323811275934
15.762577,0.00711284366135038
15.814964,0.0102536378036541
15.867914,0.00456248498084352
15.920496,0.00494984542206972
15.971692,0.00566150998284018
16.021318,0.0148887129239285
16.070754,0.00578322169613933
16.120114,0.00414293074562318
16.170752,0.00555600927447094
16.220448,0.00735083048512828
16.27051,0.0135729028946445
16.320333,0.00585845483901622
16.369829,0.00536786207633559
16.419547,0.006358982822125
16.469245,0.0113261789034476
16.518617,0.00671672428686882
16.568135,0.00524059850666216
16.618329,0.00685824966844788
16.667914,0.011276794568504
16.716928,0.00618269985719016
16.765653,0.00500576811917149
16.8153,0.00582126716024638
16.865582,0.0133293795963968
16.914631,0.00696071838572834
16.963257,0.00549402041700988
17.012773,0.00827030015803691
17.061943,0.0145522507195115
17.111147,0.0252372379632248
17.202699,0.0438469593042837
17.251425,0.0441145802238455
17.300217,0.046548665000142
17.349134,0.0405680141096305
17.414392,0.0384836799786551
17.464816,0.028938417220477
17.513864,0.0365695293505129
17.564401,0.024511578609434
17.614365,0.0291259317865269
17.664504,0.0750320512282461
17.71348,0.0227284827457579
17.762504,0.0185389321535086
17.811535,0.0236695595405519
17.860434,0.0282393745653262
17.923589,0.0444880946971108
17.974367,0.0177704791074647
18.028627,0.0146663829904218
18.085002,0.0166921246743277
18.140695,0.031596513551939
18.199681,0.0149512721207979
18.262782,0.0124951238893862
18.322474,0.0137437184218073
18.382246,0.0331251179311893
18.44646,0.0133072353240074
18.501906,0.010587070575014
18.557907,0.0126779956396971
18.613362,0.0157662373806062
18.687054,0.0184269077721304
18.737908,0.00924555502866526
18.788239,0.00883496709298953
18.841117,0.0100733629810899
18.894648,0.0146270732273132
18.955191,0.00667252321384317
19.012883,0.00709452964263901
19.06347,0.00725169942635719
19.128252,0.0121336583746374
19.178323,0.00554046380164268
19.227533,0.00448792583409833
19.276967,0.00529044034529893
19.326746,0.0108404954236879
19.377947,0.00418564396742514
19.433846,0.0035082252598184
19.48507,0.00430535559141993
19.540298,0.00632776724127894
19.593941,0.00534803339999152
19.654341,0.00333043400774097
19.705705,0.00397793630285768
19.7592,0.00500198517872866
19.81881,0.00397102851068565
19.878241,0.00896986992476637
19.930498,0.00331971511007591
19.983678,0.00295032181229464
20.037306,0.00350216146793051
20.090387,0.00585406682969061
20.143571,0.00306647245819602
20.197265,0.00232364186183108
20.250376,0.00389240606036839
20.303384,0.004866837076602
20.356444,0.00283876301393821
20.409974,0.00242459115259019
20.463195,0.00258538860053416
20.529858,0.00537883730356463
20.57973,0.00226955054688003
20.62955,0.00186106593119847
20.678907,0.00297664667515365
20.728446,0.00404955397455819
20.779503,0.00210366034546634
20.829639,0.00186633249408228
20.879352,0.00211144209039935
20.929475,0.00662891122965073
20.982392,0.00175484940151083
21.033263,0.00130916042682871
21.082597,0.00162212029291421
21.13286,0.0021227170366702
21.183807,0.00350950440912367
21.233436,0.00143382736099578
21.284749,0.00136922382918562
21.3378,0.00174344943769194
21.390786,0.00357279678925012
21.444191,0.00139643784291955
21.499606,0.00113729064607874
21.55562,0.00133244266676592
21.608741,0.00186611424571072
21.662329,0.00291384436353159
21.71538,0.00112287971884595
21.768667,0.00108195555786329
21.822393,0.00133858743394399
21.875433,0.00329281538533751
21.928743,0.00114609369363467
21.981613,0.000868138596890265
22.034579,0.00100766789463451
22.086835,0.00159219370677118
22.140339,0.00117745802709008
22.194217,0.000725074037881664
22.247098,0.000816052491968042
22.300004,0.00129120528373403
22.353142,0.000843671477487319
22.406505,0.000746951391169326
22.459937,0.00116101858291049
22.513691,0.000748047685845809
22.567263,0.000641525267884794
22.618423,0.00073146588072054
22.668018,0.00152786274144894
22.717033,0.000589476953589077
22.766614,0.000524353613708099
22.820171,0.000599234712672184
22.87618,0.00188708497040353
22.930871,0.000593781943982198
22.984676,0.000368196300300878
23.038489,0.000477979679314118
23.091423,0.000518677545400549
23.14505,0.00181786060656269
23.198568,0.000414307144303581
23.252116,0.000290095698055706
23.305119,0.000351756519222046
23.358335,0.00067191241797218
23.411642,0.00040163595640575
23.464947,0.000292678837489449
23.52119,0.000489160698998564
23.576218,0.000356249920293785
23.629295,0.000327397993205752
23.68289,0.000406661976731726
23.736355,0.000626686167391956
23.789065,0.000275944915926886
23.841676,0.000213423108162739
23.894446,0.000253671212682633
23.947111,0.0004051404657758
24.000262,0.00031291246390375
24.053948,0.000172905977875567
24.106452,0.000202870023939244
24.159352,0.000294972294379275
24.212859,0.000235246417112903
24.265662,0.000214138798721574
24.318557,0.000203050106924528
24.373002,0.000204974278944724
24.427989,0.000353680149125299
24.482389,0.000194609411829408
24.53678,0.000154392509574584
24.590808,0.00016859256444505
24.644564,0.000337043923682264
24.698315,0.000178996462857574
24.751486,0.000133187885513619
24.804269,0.0001460209908212
24.857038,0.000444156631080045
24.909663,0.000147094268689171
24.962126,0.000105559738348295
25.014768,0.000125126582652281
25.068159,0.000209771541984717
25.120965,0.000128973377122445
25.174484,9.95890735711694e-05
25.225385,0.000157343639337567
25.278229,0.000145534534314874
25.331118,0.00011410419557241
25.384931,0.000173850887819727
25.437845,0.000115318950645575
25.490808,9.80065117027307e-05
25.544149,0.000127943925117855
25.596829,0.00020510687040556
25.649703,8.26768344680815e-05
25.702404,5.40658586429222e-05
25.755272,7.2983054714443e-05
25.808104,7.54544000923926e-05
25.876369,0.000188038580828201
25.929294,6.49758310201604e-05
25.98274,4.17311695818808e-05
26.036183,5.03560373305676e-05
26.090271,0.000133321527563531
26.143091,5.44599005933745e-05
26.194796,3.63797921031429e-05
26.244184,4.36019582127637e-05
26.29454,5.82113541830519e-05
26.344136,8.86419546252368e-05
26.394353,3.18775972101836e-05
26.444579,3.38472083438786e-05
26.493931,4.10775742651851e-05
26.544192,0.000121748885431046
26.59461,3.72620568415067e-05
26.644719,2.71852100132722e-05
26.695189,3.32130648797686e-05
26.745142,3.6133692481443e-05
26.809453,8.10344359683091e-05
26.859524,2.83718262012109e-05
26.915341,2.34730047201963e-05
26.965037,2.85112435427697e-05
27.015196,5.54680679187302e-05
27.064895,2.78922636559554e-05
27.114371,2.07758014759086e-05
27.163368,2.80323301459016e-05
27.212731,4.83757860969592e-05
27.262587,2.90223088162333e-05
27.312348,2.11852333054292e-05
27.361923,2.3352742046991e-05
27.41194,5.5530229626943e-05
27.461677,2.17790492496057e-05
27.511664,1.88153043852865e-05
27.561589,2.06611679068552e-05
27.612058,5.02812113190137e-05
27.662266,2.01846637554361e-05
27.713778,1.44722772657424e-05
27.762879,1.78595409450871e-05
27.815925,2.45456809295301e-05
27.869713,3.48939248778102e-05
27.923,1.52792562925069e-05
27.97639,1.41771260092474e-05
28.02955,1.66928791861012e-05
28.082946,3.05403008231911e-05
28.137336,1.97555633189056e-05
28.190888,1.29928184161164e-05
28.24486,1.48516673269034e-05
28.296641,2.23966185416096e-05
28.346735,1.51808163628527e-05
28.396065,1.23080087339021e-05
28.445831,2.01114169582965e-05
28.495646,1.36123537084579e-05
28.545887,9.75813863420778e-06
28.596085,1.18066371278532e-05
28.645613,1.09314880820957e-05
28.695254,1.39415427649344e-05
28.744853,9.28027084736092e-06
28.794487,7.54144277996388e-06
28.843694,8.65300417285177e-06
28.893335,1.40526897945083e-05
28.943607,6.62237275367576e-06
28.993968,6.66646483030431e-06
29.047113,8.14813880833443e-06
29.098105,1.59080056287111e-05
29.147863,6.50038832250284e-06
29.19727,5.10383609480414e-06
29.246409,6.13935119904262e-06
29.296261,1.09734552185446e-05
29.345679,6.27387315679082e-06
29.397052,4.60418593406678e-06
29.450313,6.89421811113691e-06
29.503469,5.67936444737493e-06
29.556576,4.84485284606087e-06
29.609603,7.02034123553408e-06
29.662979,7.63473712720261e-06
29.714669,4.10748721223959e-06
29.764294,3.36995412199574e-06
29.813993,3.91933108092337e-06
29.863744,1.34008002454992e-05
29.913829,3.73820501063832e-06
29.963533,2.687017204331e-06
30.013714,3.16116480273002e-06
30.063366,5.00158805003743e-06
30.11541,3.92474416073639e-06
30.174438,2.81386437926461e-06
30.224933,3.25321804484764e-06
30.275165,4.02116815289673e-06
30.324948,2.88204800565028e-06
30.374352,3.63153433540691e-06
30.424376,3.36098093254086e-06
30.474804,2.53242166253742e-06
30.527877,2.64394642125294e-06
30.58234,4.43617683557198e-06
30.638946,2.4056565428214e-06
30.690091,1.61835240664797e-06
30.74132,1.97288203434592e-06
30.793022,2.23044324588335e-06
30.87474,3.15419874969532e-06
30.924623,1.66853186033949e-06
30.974483,1.43659944607416e-06
31.024441,2.71757424870353e-06
31.0743,2.47533481064231e-06
31.124249,1.71959082302051e-06
31.175315,1.87802646295189e-06
31.225765,2.47695427833963e-06
31.275885,1.91089381377953e-06
31.325194,2.56580297062849e-06
31.375044,2.98536985922017e-06
31.425517,1.68958218823416e-06
31.475802,1.21260736326695e-06
31.526006,1.47994080672781e-06
31.576496,2.30340873354851e-06
31.626966,3.94449452683137e-06
31.676767,1.15079494099623e-06
31.726928,1.06099013831233e-06
31.777101,1.4460806699349e-06
31.826946,2.11322784981082e-06
31.877212,1.87899417442049e-06
31.927062,9.98971572283094e-07


==> figures/convergence/bone_80k_ourcond_grad_rtr.csv <==
0.10278,6.49613639231096
0.134397,6.49613639231096
0.162836,7.06993333578969
0.191279,7.95280420740525
0.219317,5.82610173747916
0.243174,5.63585019238763
0.274344,5.78531230709492
0.304094,5.65797844165279
0.335878,6.45065785173057
0.358096,4.07617381774161
0.380899,3.83198800253162
0.412186,2.68805357748979
0.442958,2.37227163977698
0.474472,2.5086654561742
0.506268,3.05171301423107
0.528492,1.91047198224569
0.550438,1.84779774150471
0.58041,1.52346037388407
0.611946,1.81493960077822
0.643178,1.92407689468143
0.66572,1.15435372238528
0.689021,1.51405824216719
0.719255,1.39189110366714
0.749302,1.48376488125495
0.779607,1.58287000762613
0.802481,0.930420596747511
0.823995,0.953323326312091
0.854492,0.696301778848596
0.885984,0.758935241668601
0.915991,0.758935241668601
0.937569,0.473985224955565
0.959212,0.800089401074228
0.989488,0.738347523878465
1.019552,0.861760975693693
1.05111,1.02573916890541
1.072348,0.619302316921073
1.104062,0.517669606870185
1.137971,0.530742331424433
1.168942,0.430488101763439
1.201053,0.613965065261345
1.232249,0.770555906542747
1.263329,0.686933052433427
1.296539,0.812242472961503
1.318234,0.554853303615021
1.340211,0.428283872694968
1.371241,0.310949835529435
1.402351,0.425827147940289
1.432733,0.380332481554959
1.464074,0.462193622922906
1.495489,0.462193622922906
1.518231,0.293722810262556
1.541473,0.364613379865227
1.576462,0.305514607591666
1.608213,0.353002224658958
1.639815,0.374797611313613
1.671668,0.378911852863777
1.703106,0.385197833035704
1.734379,0.432065511262212
1.765885,0.378967056694748
1.803454,0.415279888881748
1.834385,0.44793107507908
1.865343,0.376312559495413
1.896976,0.427184596706987
1.921539,0.291302387231467
1.944318,0.244463926985458
1.975251,0.25820207445218
2.00647,0.374831630078086
2.036897,0.374831630078086
2.059239,0.224620580419813
2.091408,0.253159312143507
2.124936,0.236416716508141
2.15685,0.270667188404051
2.179277,0.19389902725641
2.201408,0.172596401234798
2.232829,0.159971422070424
2.263873,0.162642862207777
2.295032,0.162642862207777
2.324125,0.238441620773593
2.35512,0.223654452577535
2.385865,0.218223004610881
2.416199,0.281932732039643
2.43894,0.167204840113713
2.460292,0.157006179391668
2.488985,0.135245087044806
2.527181,0.185886456495543
2.556152,0.188080450611396
2.578689,0.12849022313094
2.61012,0.16427406894276
2.641133,0.155667946165744
2.672106,0.202555831887984
2.694711,0.117237336238504
2.717312,0.104926781093176
2.748387,0.11325022696251
2.795736,0.192498194701161
2.849131,0.194646738715481
2.883622,0.194646738715481
2.908415,0.151779572750666
2.940622,0.151779572750666
2.963498,0.10946227176241
2.996041,0.131352508755289
3.028785,0.116063487059594
3.061292,0.182954666922056
3.084979,0.107573351550729
3.108876,0.101113012295283
3.142022,0.0960475396574945
3.174403,0.116749659339627
3.206238,0.184650736438893
3.238361,0.171621226609145
3.269786,0.208548913829712
3.3007,0.204409359230835
3.322959,0.204409359230835
3.345776,0.141062658081129
3.376416,0.159682199781588
3.408289,0.171311562988969
3.430405,0.205384572367654
3.460508,0.198628614560465
3.491808,0.167289688231947
3.521178,0.160246306359573
3.54335,0.230342726407737
3.565764,0.143646284559165
3.597251,0.108247791216758
3.628382,0.122732012844679
3.657654,0.18217284294933
3.689244,0.250561671335048
3.71186,0.154655104798056
3.742805,0.229273068653203
3.773645,0.164806703488537
3.796181,0.199548683794653
3.818856,0.211275793292334
3.85847,0.175707597491928
3.889292,0.173204011640136
3.920853,0.233853415779759
3.94254,0.142346361020767
3.973845,0.112389774607666
4.009323,0.111204738231768
4.049548,0.179998660252114
4.082769,0.179998660252114
4.105008,0.113527921462409
4.14509,0.088876443064164
4.185239,0.0833098676886427
4.207555,0.0758228810514219
4.231626,0.108880963437436
4.26183,0.0543485079420407
4.292345,0.094127817510651
4.331781,0.0764554943766993
4.370899,0.0884506516075531
4.402016,0.090694614942548
4.424345,0.0860224639033543
4.446547,0.0918414104631909
4.468864,0.134362042118037
4.500853,0.114109134882042
4.540706,0.114109134882042
4.566599,0.0935163384791934
4.602036,0.0929371860835382
4.643446,0.0729647870282637
4.680996,0.123762353639802
4.726991,0.123762353639802
4.764686,0.0927365451255065
4.800595,0.117798456069621
4.867488,0.117798174570718
4.915103,0.117798174570718
4.954576,0.0700936212610604
4.988434,0.11793174998005
5.031406,0.0768538146056286
5.056074,0.0768538146056286
5.081954,0.0639062392186147
5.105956,0.0802471772681517
5.143866,0.0756269386876177
5.18527,0.101104403557243
5.228865,0.163830867512063
5.262899,0.163830867512063
5.285467,0.117061424122231
5.31597,0.116427406779502
5.33862,0.200811420860506
5.360463,0.113929107451447
5.383193,0.0950593658754099
5.413779,0.0863069530473322
5.447568,0.0944362811989237
5.502257,0.156678631462449
5.545238,0.156678631462449
5.579132,0.0791058325559069
5.623834,0.109348870012365
5.674325,0.170330726728465
5.71136,0.170330726728465
5.738154,0.12041736098198
5.771677,0.136988120324116
5.812585,0.0726768233680326
5.852595,0.200098969200554
5.875362,0.125751952544324
5.915403,0.0726726926474953
5.946457,0.0887019881031011
5.97804,0.102635135394391
6.000498,0.068164528884288
6.031764,0.0642136387583951
6.064614,0.055012366115504
6.094924,0.123513530357785
6.134288,0.123513530357785
6.164944,0.0635648434233552
6.195191,0.0785463163313796
6.234009,0.0747387193171039
6.282074,0.14271741036454
6.329721,0.171220921687665
6.369707,0.240428813335147
6.392361,0.119138464136572
6.422291,0.104408779446917
6.462428,0.0943842869541305
6.501186,0.0730526877414367
6.541304,0.174568637500379
6.571902,0.174568637500379
6.593282,0.100118628571686
6.623916,0.126122842711481
6.653863,0.126483064594819
6.683904,0.154968865867265
6.714608,0.147064574855663
6.744555,0.110301736021097
6.767102,0.110301736021097
6.789766,0.0824579775766842
6.812465,0.0784212575522693
6.844244,0.0663739770879858
6.874877,0.0983523625319816
6.914365,0.153817206897703
6.952809,0.153817206897703
6.97554,0.0966512270691871
7.00687,0.115807009631465
7.055645,0.0540294719952156
7.114836,0.077203447586592
7.171765,0.077203447586592
7.211855,0.0256760322537998
7.259941,0.0415716553662727
7.307624,0.0556205710591468
7.354897,0.0556205710591468
7.385559,0.0457213578029569
7.433921,0.0547902269430023
7.481764,0.0851779236998098
7.520285,0.0862831593005034
7.542676,0.0553283163941335
7.581845,0.0398225071659225
7.621531,0.061577406268349
7.66101,0.061577406268349
7.700528,0.0672709252186609
7.731655,0.12094100863804
7.771022,0.0922857772137386
7.793602,0.0922857772137386
7.81623,0.0687957717867536
7.847303,0.0705729931546946
7.878356,0.0784402157947241
7.909535,0.114546624329884
7.957682,0.08268014673105
7.97956,0.0530457311687193
8.01916,0.0289159595137227
8.067736,0.0373684892434809
8.142122,0.061010395803466
8.198929,0.061010395803466
8.238189,0.0237200183451624
8.27814,0.0237200183451624
8.309399,0.025530363126691
8.349166,0.028956375630309
8.389008,0.028956375630309
8.420345,0.0208866104267542
8.45129500000001,0.0560110130213382
8.49999000000001,0.0183687797673291
8.55328300000001,0.0355228941709367
8.62716100000001,0.0281421872748518
8.67338100000001,0.0281421872748518
8.72040700000001,0.0439651791666408
8.75057700000001,0.0439651791666408
8.78346800000001,0.0651698375320644
8.81361300000001,0.0643265631179347
8.86033800000001,0.0190517289621663
8.90738900000001,0.0912741675102756
8.97853100000001,0.0501944064453702
9.03329600000001,0.0501944064453702
9.08017000000001,0.0237083050598573
9.15208500000001,0.0237083050598573
9.19816600000001,0.0105472651772909
9.24535600000001,0.0225748425709786
9.30067600000001,0.0176878563330268
9.33992300000001,0.0702102115517738
9.36978800000001,0.0702102115517738
9.400756,0.0540525246117864
9.430565,0.0540525246117864
9.453544,0.0399212150889086
9.484398,0.0388835662280629
9.524536,0.0301702083651298
9.58096100000001,0.0110080256280476
9.61957900000001,0.0110080256280476
9.64954200000001,0.0262313583583487
9.67960800000001,0.0547185624277209
9.71844400000001,0.026039726711761
9.83397800000001,0.0114750877872785
9.87386900000001,0.0114750877872785
9.91337000000001,0.0341819561435911
9.95142200000001,0.0341819561435911
9.98137300000001,0.0275044865628223
10.011446,0.0484520410964294
10.053068,0.0475588026208657
10.096222,0.0475588026208657
10.127482,0.0484480137825669
10.16523,0.0687925422584838
10.223756,0.0152229571494254
10.283181,0.0397700015546582
10.330806,0.0770032100737161
10.400044,0.03858028601767
10.476081,0.03858028601767
10.542305,0.0213234758834759
10.613845,0.0213234758834759
10.656294,0.0158757951278866
10.704662,0.0206057353207637
10.759998,0.0205499699478199
10.822685,0.0205499699478199
10.867613,0.0162352232614497
10.925911,0.0337612040563982
10.964073,0.0337612040563982
10.994431,0.0292235229736603
11.024694,0.0827550374736386
11.055657,0.0827550374736386
11.084269,0.0865406783682223
11.115231,0.0757293673618748
11.155705,0.0694979099340368
11.200353,0.0927437107511788
11.255594,0.0927437107511788
11.295635,0.0506034289714303
11.328831,0.0506034289714303
11.35935,0.0564200985813857
11.390738,0.061116688283465
11.43,0.107092843718155
11.557284,0.0151321176763878
11.605782,0.0151321176763878
11.654208,0.0396999015372867
11.702813,0.0639286653280087
11.760796,0.0639286653280087
11.791982,0.025732291308454
11.832398,0.0286078294704413
11.872497,0.0354045325485427
11.923966,0.0283799289247344
11.974799,0.064149691455646
12.006773,0.0253694520095603
12.055265,0.0249319374757926
12.104443,0.0706085914405222
12.163887,0.0815798958401006
12.20329,0.0815798958401006
12.236563,0.0738811300958478
12.276768,0.15691897916519
12.325924,0.086136540247817
12.376135,0.086136540247817
12.420146,0.0432844637018386
12.459781,0.123794305847419
12.482582,0.0663441061202867
12.514121,0.06396992515387
12.545153,0.128699807562253
12.594514,0.0513481813465416
12.640525,0.0513481813465416
12.680919,0.0325772218020056
12.721097,0.0935312511018814
12.769934,0.0754435687732497
12.810009,0.0754435687732497
12.841079,0.0723639391509728
12.881602,0.0973581029523234
12.903559,0.0385696271057923
12.945235,0.04642912604396
12.986879,0.0774654105196624
13.036208,0.0774041703858971
13.084269,0.0774041703858971
13.12273,0.037509828637592
13.163401,0.037509828637592
13.195072,0.026202274543495
13.226601,0.0542404249389328
13.2666,0.0390874864957988
13.322043,0.0386564555725857
13.379478,0.111572824642843
13.428347,0.156305998302044
13.477457,0.191097781584845
13.54201,0.120767727521489
13.599356,0.120767727521489
13.630616,0.0407799010395603
13.688213,0.0391462635233062
13.750775,0.0271767292811999
13.823526,0.0858758993584162
13.888664,0.0858758993584162
13.937322,0.0214619243864501
13.968021,0.0214619243864501
13.999287,0.0296686564533347
14.031881,0.0631663587127152
14.080752,0.0177164299719171
14.173367,0.018208092243981
14.31309,0.0352533065544264
14.380735,0.0352533065544264
14.427329,0.0352533065544264
14.463171,0.0323523350285192
14.507965,0.0496910434550174
14.554799,0.0453958214162886
14.58606,0.0453958214162886
14.608219,0.05302160049035
14.640083,0.0570302806976154
14.682635,0.0399715128379849
14.72769,0.0718379059576224
14.760137,0.0450302265097792
14.791042,0.0533201465462665
14.822414,0.0587008011039482
14.854789,0.0870408146412543
14.895027,0.0453977819781371
14.934405,0.0377584013316546
14.978189,0.0412092030753324
15.009058,0.0672209825461624
15.048537,0.106247383129458
15.075753,0.0428253481750102
15.124647,0.0342673858469392
15.160201,0.107088781578722
15.189041,0.052989930769871
15.247201,0.0368980666764096
15.294551,0.0368980666764096
15.35655,0.0555954007519449
15.392689,0.0461551360833344
15.436577,0.0434277722531442
15.480935,0.0770784542693138
15.535538,0.0523100118465357
15.599571,0.0523100118465357
15.625148,0.0359732243249692
15.688513,0.0202627852356375
15.74688,0.0305407191988629
15.857066,0.0301091152980288
16.034307,0.0301091152980288
16.123959,0.0437271732302576
16.164404,0.0116864656401233
16.217374,0.0178994660395504
16.27149,0.0245212752567304
16.335231,0.0655932283483901
16.371166,0.0476983732110227
16.403114,0.0488345682408319
16.458817,0.0488345682408319
16.497627,0.0260145776608368
16.545694,0.0261916276757431
16.627646,0.00954215471759133
16.71894,0.0228550574092486
16.775099,0.0228550574092486
16.822181,0.0334126131053028
16.854477,0.0110193962087366
16.964432,0.00215477931499255
17.153245,0.00122048146436855
17.244772,0.00122048146436855
17.317815,0.00468708739194141
17.408841,0.0109963846716325
17.465826,0.00354348512546455
18.215886,0.00081919254009711
19.091721,5.63372024788929e-05
20.27034,5.54376409338281e-07


==> figures/convergence/bone_80k_raycond_grad_ray.csv <==
0.050533,304.470068932312
0.237465,361.851192314724
0.267383,375.299462364074
0.301006,490.373637605571
0.334488,434.406264405017
0.371312,374.361232014156
0.408805,356.034130255696
0.44777,330.407762690669
0.488915,251.144098330985
0.53285,222.244382698306
0.579785,238.361107190755
0.629148,171.485433602381
0.678776,171.775330192569
0.728392,148.176124547492
0.777918,106.785456837097
0.830018,117.181352477013
0.883684,119.703342633519
0.938511,101.907787435672
0.991492,120.628065342094
1.044162,82.0959875408309
1.097233,61.2732796373744
1.150671,60.1080894211162
1.204477,105.411410673301
1.257246,63.1535142893341
1.310489,55.3057723186363
1.363094,54.0340118830839
1.416438,101.416701613951
1.469549,39.4890863152883
1.522938,30.3140936981201
1.577125,32.7697959754194
1.62961,82.0859779014793
1.682998,49.0458203309702
1.736665,26.2374012709672
1.790111,29.6511255633446
1.8434,47.1424003555085
1.895665,88.0470846837935
1.948281,34.8229713122479
2.001031,28.9296757304508
2.053953,35.5419143820214
2.107923,68.0192192542676
2.161394,52.3464869892861
2.214275,27.3624073038869
2.2641,37.0268814376033
2.31338,45.7744190643006
2.363129,19.0875605300541
2.412712,16.2857645250189
2.462395,21.814917381155
2.512045,28.6472765913147
2.562064,19.9942153690093
2.611883,14.2236732393721
2.661388,16.4394675328346
2.71161,20.9877131524031
2.76183,19.1099174045514
2.810531,14.4307149503193
2.860172,17.6438207422828
2.909947,17.3924984552295
2.959456,12.4259046482187
3.009771,12.8663755501756
3.05978,19.879065427832
3.110328,14.3559189243269
3.160484,16.4915605540252
3.210882,26.8178025063343
3.260965,14.0739844019873
3.310423,11.5470254939811
3.360981,12.992284338279
3.410307,21.3455943594137
3.460128,11.2352399340297
3.509669,11.4391576694803
3.559436,17.3669725504382
3.6241,20.5465405391744
3.673537,13.3755905621704
3.723376,11.4593104760321
3.772742,18.3540459363864
3.822672,10.5020503283768
3.872755,9.03412858787027
3.922071,10.1622216906277
3.972057,12.1636576540115
4.021987,24.1442452708567
4.072038,10.9068735389395
4.123921,10.2223058650397
4.174174,13.2186166709882
4.239621,12.8057501041081
4.289094,7.78948294193286
4.33828,8.45897522358766
4.388305,15.6040055292018
4.438394,8.12832952963594
4.488873,6.62535007081885
4.538815,6.87028309300918
4.588871,5.18046931785959
4.637484,6.14005508457601
4.688798,7.72672718128879
4.738267,5.91794869140964
4.787616,6.20909846436659
4.837455,8.83536535589301
4.88698,6.37427152316042
4.936249,6.07017410266104
4.985732,9.11715105668109
5.034986,7.41531235074671
5.084803,9.38768215184407
5.134265,10.195617390277
5.183626,7.71308314264382
5.232997,9.45240086946529
5.296922,11.3152701706594
5.346025,14.2248785443124
5.395661,5.38493842604812
5.445325,3.93265488465882
5.494931,4.66772866371133
5.544213,9.29707200443794
5.595902,4.30085621292629
5.649281,4.16162580013351
5.702692,5.16990430182942
5.753377,10.9664705374403
5.802858,6.75442954679575
5.856346,7.98087398376389
5.905802,13.5222580672967
5.95577,13.6289058225914
6.005097,17.3669226820667
6.055713,9.26104947021911
6.108275,6.14987961746808
6.161131,7.15867536820036
6.214462,8.40102777037571
6.282917,17.9737353022949
6.335751,6.67243859209599
6.388771,5.42610124434398
6.442093,7.61287208713291
6.495455,10.7856053550788
6.548156,10.2727339373203
6.601186,7.16974886922856
6.653875,9.65208985695734
6.707248,13.8582578387242
6.760362,14.3912177039785
6.813789,21.6063374009489
6.8671,12.2108977076329
6.919812,12.2691888784644
6.972696,15.7724091971928
7.025775,23.393002564286
7.079426,10.1971375605343
7.133501,9.69329520738376
7.18649,11.4878316536801
7.23908,20.8068796244871
7.292502,14.2261016450117
7.345998,15.3411705505958
7.3991,20.1559291273196
7.451889,12.6538050892377
7.503439,10.785372088954
7.552747,13.8398497339656
7.605965,12.0323750896573
7.659272,18.8830807729829
7.712899,8.60195183515319
7.765943,7.76131667605915
7.818427,9.27080151876983
7.870905,13.4160328344783
7.924388,15.7079589866906
7.975114,8.34306198418887
8.024254,9.3199598614059
8.073902,7.49472830739792
8.131654,5.09678170264966
8.182519,4.7762177394202
8.237104,5.02044312915744
8.289142,5.06912582334407
8.343211,11.3686834288088
8.393931,6.70679211942487
8.446798,5.97290956654852
8.502231,8.35419083538092
8.560424,14.7303164863889
8.61857,12.304988460033
8.699218,4.98225611660831
8.748745,5.84496379649778
8.79828,11.9201464979652
8.848354,7.24546408382338
8.903058,7.55627648928683
8.956396,8.69967853837843
9.009867,8.97725377557183
9.062531,7.31516787269872
9.115349,6.19666844915233
9.168365,5.98481506265651
9.221323,3.62759417599115
9.279843,3.3208626442511
9.338545,4.23700459620782
9.39843,3.79053895080511
9.453842,4.35476701394401
9.512244,5.82942886967018
9.562697,6.02045571454697
9.614893,4.68700524971245
9.672439,6.7576419658986
9.728518,3.53530050106372
9.785514,3.25981359851923
9.842544,3.47528075923775
9.89761,4.89774841696745
9.952619,2.51286463654314
10.007418,2.46035205885206
10.058599,3.9203077439577
10.1075,3.16345551276369
10.157161,4.61221094489888
10.21156,4.67960460539288
10.265271,5.0985180197597
10.315571,6.75077253185339
10.36594,3.33750636914638
10.415936,2.92078139352523
10.465286,3.04662086934794
10.515331,4.46417800275608
10.565833,2.55556754231982
10.616782,1.26368708331887
10.666592,1.20425864474549
10.716223,1.88026875313768
10.768201,2.7381947048919
10.821485,1.01834405675569
10.874528,0.791036385799591
10.928113,0.969710910183344
10.980967,1.22005402086572
11.030007,2.06184742225643
11.079386,0.688654497057528
11.128477,0.67180732586843
11.178452,0.881314759919259
11.227013,1.73418850822771
11.277033,0.801320293049818
11.326953,0.605531123399094
11.376643,0.75952670846234
11.426253,1.19138510825375
11.476222,0.758580521515619
11.525639,0.644708392622371
11.577164,1.09655929780096
11.630533,0.774410118064052
11.683964,0.686780273066334
11.737955,0.881827584502908
11.791237,1.19972683420694
11.844951,0.632951903134038
11.898069,0.532880189414745
11.949814,0.599401379704477
12.003399,1.45641913133144
12.056614,0.515481746560687
12.109604,0.377535795327949
12.162578,0.451008909448449
12.215733,0.914964577412679
12.267421,0.512546799927027
12.317335,0.339750080801098
12.366895,0.392565842522563
12.416852,0.617658614303454
12.46668,0.406070936718455
12.516213,0.309111654716336
12.566251,0.373903279004219
12.616711,0.390403701091486
12.6673,0.297753895002867
12.715998,0.378737748037881
12.766265,0.2777956533053
12.816619,0.260025440630263
12.866135,0.31630983301592
12.915851,0.398769908680398
12.966622,0.197631036056448
13.019872,0.185249727936328
13.073088,0.209428445753129
13.126872,0.519863732266861
13.18029,0.197596737991851
13.23358,0.160658456033694
13.28511,0.207402050384746
13.338731,0.410652785247462
13.391774,0.218676661809499
13.445152,0.178624077314826
13.498247,0.217184231386433
13.551254,0.456114275514185
13.604488,0.235648965900224
13.654122,0.209749296424444
13.703786,0.300395837831867
13.753251,0.564577749795277
13.803215,0.349161097658235
13.853146,0.356517014344927
13.902761,0.517437272446196
13.952326,1.17123217905521
14.017106,1.61772404032931
14.06713,1.74327463666637
14.117188,1.21667922454957
14.167607,1.34847386364757
14.217397,2.45817282283775
14.267039,1.84670558723003
14.31962,1.08795242230678
14.373154,0.998468033122566
14.426607,1.04569895432155
14.480131,1.41980152745359
14.533548,0.769184521531823
14.587458,0.730896165595731
14.640312,0.803255537215388
14.693277,1.90327382858476
14.746289,0.616832840953018
14.798908,0.504209781181202
14.851704,0.667173929583967
14.906071,0.765182759612869
14.97427,1.08293645014589
15.027374,0.509486283292773
15.080368,0.502566869927254
15.130564,0.715073244785694
15.182979,1.15631161315027
15.235935,0.639505612490941
15.288626,0.637116747082538
15.342115,0.746844077118205
15.395647,1.79209293540688
15.445732,0.846514761640958
15.495993,0.852919568101229
15.545778,1.36567101838214
15.595305,2.68578612004522
15.690957,3.9988260105878
15.741083,5.17499925837695
15.789726,6.83018200628515
15.840447,4.54962451331947
15.907893,3.58106547319302
15.962695,9.32550998758786
16.01554,7.59276115440105
16.068661,2.94295410297426
16.121981,2.56229706360143
16.175112,3.84052803950593
16.228567,9.88686470794807
16.281555,3.8353045825572
16.3352,2.39223652309226
16.388559,2.39811450185107
16.441913,4.11258610336933
16.49268,1.64448877811474
16.542288,1.64411006228072
16.595377,3.65681612775866
16.648253,2.54064213774615
16.701374,2.33487249603339
16.754933,3.36519176185244
16.808059,6.164932996286
16.861759,6.07875393541272
16.914248,5.10547655899744
16.966521,6.84743997584581
17.016721,7.14726293368857
17.06618,6.67770273506404
17.116429,2.62357677814623
17.166161,1.85036041055334
17.22452,2.46999338049022
17.273831,5.080549058509
17.323424,1.32938970496432
17.373456,1.10093768099798
17.426085,1.30899114793102
17.48198,2.47315864575933
17.531908,0.966941492580668
17.581535,0.683101936353912
17.631429,0.801718066868336
17.680379,1.13936942660074
17.732956,1.08835699597016
17.784726,0.510030523343686
17.834845,0.528707366755594
17.883505,0.632511625152096
17.932087,1.60437342209169
17.981998,0.500671854099893
18.032271,0.428441827742231
18.082933,0.523023202120496
18.134423,0.94703013085937
18.187089,0.574591082684068
18.238741,0.412727296977088
18.287618,0.573920856787784
18.336453,0.644315820610373
18.387737,0.500407858088971
18.438483,0.655946243396191
18.494054,0.511800855925532
18.545788,0.417640313414868
18.60118,0.660968666488374
18.656313,0.792356742241545
18.70941,0.41319735856557
18.762874,0.253700767237758
18.812541,0.332630437759034
18.86234,0.599871174008741
18.912354,0.31084509341534
18.962264,0.225166768919355
19.012146,0.356996682328185
19.061927,0.467573333171921
19.112245,0.258351208677422
19.162186,0.197811734581877
19.212574,0.207451193954921
19.276882,0.40556126373379
19.327072,0.170339969627088
19.376913,0.14585266699529
19.426252,0.234103541061849
19.475161,0.313941219856057
19.524731,0.156567776330348
19.574801,0.136592297747366
19.62377,0.157440934936193
19.673648,0.473396056705304
19.72327,0.132022182494671
19.774707,0.103152988574688
19.835304,0.125254929634481
19.887993,0.172336121753085
19.938565,0.209524599209137
19.988988,0.0862111968294518
20.049863,0.0888730762487021
20.104147,0.10807636381188
20.156673,0.276483150410099
20.211538,0.0840384416825529
20.268043,0.0662519803164997
20.32445,0.081050005002657
20.374901,0.0927344417403726
20.440666,0.134939105437395
20.492116,0.0608345173518263
20.544165,0.058535054549221
20.597862,0.0702062148884064
20.651849,0.164253465201298
20.70506,0.0611554132509832
20.757958,0.0470065044332953
20.810808,0.0563992459338626
20.864268,0.0902804210192172
20.918003,0.0502494319869461
20.970986,0.0373279600701715
21.024429,0.0556116433651229
21.077686,0.055910741076827
21.131818,0.0380330088995848
21.185118,0.0344865088450006
21.238755,0.047231657755778
21.291168,0.0340751658830459
21.344922,0.0294494481359255
21.398139,0.0457238304066588
21.449605,0.0292941941838589
21.500009,0.0212088824140685
21.550119,0.0214605096041937
21.599545,0.0598291388071712
21.649981,0.0198398037795958
21.699363,0.0140757643007129
21.751129,0.0192823307175057
21.802182,0.0377399965667984
21.851979,0.0160155677727897
21.902116,0.0125701322325617
21.954328,0.0143207609457873
22.007024,0.0196278602494132
22.073308,0.0189584324888868
22.122591,0.00937512617087059
22.172708,0.00999269172033004
22.222432,0.012149835913835
22.275486,0.0277615103429731
22.328058,0.00940363896344784
22.38165,0.00745097559875309
22.434969,0.00940968932630758
22.48767,0.0115834511185015
22.541107,0.01557887753425
22.5949,0.00638580507653159
22.648476,0.00664796372237664
22.701372,0.00762355877031618
22.753913,0.0236553921570678
22.806967,0.00690956434401889
22.8605,0.00449609477262711
22.913215,0.00552169659304894
22.966405,0.00654355973709222
23.034859,0.00910837306281637
23.088821,0.00431354333840507
23.142431,0.00365744589733688
23.195386,0.00490446238091644
23.248921,0.00616343337048218
23.301769,0.00324203207710789
23.354071,0.00334416344355529
23.407316,0.00355499243178467
23.460882,0.00991782818452838
23.515107,0.00262759911570745
23.566345,0.00219673338438615
23.616416,0.00262023029979577
23.666132,0.0073739677575615
23.716432,0.00287010759709788
23.766318,0.00194880216257573
23.816179,0.00235023017281779
23.865888,0.00263955582301404
23.931685,0.00493783286942715
23.981345,0.00209861235545169
24.030202,0.00162383830735103
24.079713,0.00189406725434802
24.129343,0.00378040178819233
24.179048,0.00168443616101675
24.229052,0.00139795271246757
24.279193,0.00173421318449839
24.344331,0.00206234231007269
24.394692,0.00134057254173357
24.444634,0.00118539424011928
24.493135,0.00188309503118085
24.543325,0.00124297159238314
24.593402,0.00110674160808653
24.643165,0.00177490196155551
24.69303,0.000994909246947542
24.742996,0.000813835524506176
24.792496,0.00090304600592866
24.842462,0.00216895969230627
24.892175,0.000717888602097312
24.941968,0.000544886924072969
24.991489,0.000656907212991237
25.040727,0.00101944933580913
25.0907,0.000732810402590558
25.139896,0.000456377709598909
25.190681,0.00056920513979683
25.23977,0.000702874752476379
25.28854,0.000509682250831718
25.337721,0.000780077367744576
25.388062,0.000523096257206095
25.438268,0.000366989972416633
25.489021,0.000345950743652464
25.53895,0.000854633139796824
25.588874,0.000397992813467397
25.638162,0.000272244675951973
25.688974,0.000305258901676952
25.738664,0.000337311371000068
25.802013,0.000757136094145755
25.854006,0.000227696811928334
25.904559,0.000199334089130702
25.953948,0.00025230631225808
26.003901,0.000292212225638103
26.066909,0.000486083992879387
26.121622,0.000194931899928114
26.175023,0.000167080148578459
26.22923,0.000198756777078011
26.282306,0.000422099926346257
26.335567,0.000176816251319873
26.388442,0.000131585114612894
26.441886,0.000159047976676651
26.49311,0.000160698935306997
26.542694,0.000354726444093117
26.592279,0.000108320912854531
26.64429,9.43333810528939e-05
26.69833,0.000118371323793391
26.751036,0.000177096700404376
26.80458,0.000105775432959522
26.857839,7.43267020395731e-05
26.911274,0.000104029172825712
26.96479,0.000115043159416995
27.018083,8.16833449816699e-05
27.071613,8.88759308112738e-05
27.124827,7.21876544725729e-05
27.178339,6.14873722081554e-05
27.230997,0.000103939853060884
27.283628,9.42378196253208e-05
27.336789,5.30397897461761e-05
27.39027,3.55771310834746e-05
27.444106,4.70952932642203e-05
27.49737,9.2523065973242e-05
27.550958,4.31321809528994e-05
27.604654,3.10741848455824e-05
27.658277,4.52877158006184e-05
27.711151,6.20700820316566e-05
27.763991,3.90352635697657e-05
27.817699,3.0582381727508e-05
28.364162,3.0582381727508e-05


==> figures/convergence/bone_80k_raycond_grad_rtr.csv <==
0.015835,349.906032244548
0.050722,472.862665799755
0.084079,410.619518574533
0.114551,410.619518574533
0.137788,262.354589034195
0.159445,259.317043139991
0.190976,210.902022513358
0.221206,195.400341659689
0.252981,195.400341659689
0.274637,123.001270948836
0.296593,134.907376849475
0.327257,112.257784975772
0.358546,100.562014654549
0.380099,100.562014654549
0.402399,69.5215306186903
0.424672,70.6405778651116
0.454947,55.4778400773582
0.485203,74.632194485297
0.515337,74.632194485297
0.5378,38.5295335324079
0.560104,56.8753580516739
0.591903,51.0460161325225
0.613786,51.0460161325225
0.636652,33.0672995576521
0.65947,34.6118813954692
0.692098,28.2662709713904
0.724897,28.2463849853888
0.758593,28.2463849853888
0.780738,30.3614196692344
0.812277,26.2159195672699
0.843223,31.625070467231
0.865617,31.625070467231
0.888277,26.589940051317
0.911007,30.6758966862543
0.935479,29.5043144107426
0.968613,22.8271304692672
1.00133,21.2166843050298
1.034087,20.5695821328274
1.059155,18.5033474586801
1.080773,14.7390566872882
1.111891,11.0623625029882
1.143327,11.6492337812596
1.175222,24.1116638946352
1.215422,30.5129531233328
1.254927,30.5129531233328
1.278927,15.3760034277602
1.310183,19.5019327039674
1.35113,18.0025492228387
1.391091,19.0157378864909
1.432833,21.9773330077589
1.463111,21.9773330077589
1.485178,12.4823788850355
1.520065,10.0980302860315
1.551031,14.3676455612973
1.590668,22.4571706800591
1.63021,22.4571706800591
1.652321,13.1867511372534
1.683615,16.4140019812792
1.715016,15.5827991083761
1.752316,15.5827991083761
1.781754,11.9014786358788
1.811519,15.8616810082474
1.851664,13.2444801619973
1.891267,14.9815169385446
1.931269,18.2918533606425
1.952658,10.6576912611819
1.984095,9.73442021423927
2.01632,7.99930956267265
2.056686,8.69399382291819
2.096499,11.5576882886384
2.143045,9.75897242295954
2.183034,12.0195076054764
2.233391,13.3509656207653
2.296944,6.59160023600338
2.362708,4.11144394073998
2.419177,4.11144394073998
2.461578,4.50551602167174
2.511428,9.54579587178921
2.567677,9.54579587178921
2.598075,3.39891768869465
2.646751,3.95695447701866
2.686074,3.95695447701866
2.717411,3.02817845665457
2.74839,6.73424127991257
2.796056,3.9732202937011
2.850302,2.02739379308037
3.003079,1.69052406166557
3.082135,0.310382235388798
3.314263,0.0547479254138265
3.631982,0.000768490698020194
4.245979,6.13234976564258e-07


==> figures/convergence/cup_85k_ourcond_grad_ray.csv <==
0.028076,47.3834797630683
0.092301,72.7409644015272
0.125603,28.6574135421099
0.160585,24.4172228497634
0.196752,35.4012749230792
0.237266,31.9625508690173
0.280581,24.281210565259
0.325824,25.3776296623347
0.373687,31.1832669003624
0.423322,26.5549528529184
0.475729,28.5170048155276
0.530216,26.4299043864265
0.585058,22.671088006094
0.641149,20.994799228183
0.696149,17.3168013750971
0.753152,16.9402718709426
0.808793,12.8673456895304
0.864189,11.1395459081867
0.919208,13.7157079317239
0.973683,9.26376697763943
1.026381,7.56199478870553
1.078733,8.55685980340174
1.130519,12.8098139343882
1.18149,6.19903538171178
1.232475,4.81409463205475
1.28547,6.03927313035802
1.340728,7.99706759652082
1.396652,3.46199247302718
1.452224,2.82385368293588
1.507714,3.56051783851569
1.563196,8.54096403526698
1.618978,2.91910704751755
1.674236,2.41861584820447
1.73016,3.42948113627746
1.785377,7.82065905358573
1.840901,2.65697558579801
1.896091,2.02863843158054
1.951175,2.46715274084763
2.006446,3.31462813710823
2.061924,4.07005144127278
2.117473,1.43491918837997
2.172434,1.3436103543035
2.227974,1.59073187164676
2.283409,3.72270131690873
2.33933,1.76907263219203
2.395117,1.75876955115641
2.450778,2.65557172661347
2.506288,4.23435802792149
2.561763,4.27366714213461
2.616825,2.0069308056654
2.672032,1.1242239548532
2.727559,1.26702181317592
2.78005,2.11705704129034
2.831202,0.824243433773703
2.885821,0.611732982351565
2.94174,0.822855121389515
2.99651,1.05857324509893
3.051212,2.61601244433055
3.10603,1.01354912572013
3.160585,0.789523777911739
3.215733,1.10538085384789
3.271344,1.53138897388406
3.32683,0.592897597652378
3.382466,0.446257151338379
3.433512,0.868320927183725
3.486087,1.09606128019126
3.537392,2.44081806734562
3.58825,1.64994935902275
3.639063,1.6999865354363
3.706119,1.50231028824396
3.758465,2.7993316964643
3.810381,0.735687028824818
3.861747,0.620788420291322
3.913545,0.98066544791186
3.965649,1.36098451642664
4.016813,0.717991938460917
4.068809,0.629848845226946
4.121128,0.769694208491648
4.172827,1.80227666505168
4.225255,0.63358466312448
4.278021,0.47066794472958
4.330521,0.561312848367739
4.382788,0.85633140877759
4.435506,0.827083977427094
4.491465,0.545775779295256
4.546371,0.70239172915319
4.601306,0.918190281199012
4.656603,0.855834157103868
4.711694,0.915145451439281
4.766631,0.785008202749866
4.821609,0.5736299388916
4.876388,0.622403896755402
4.930925,0.573747433583674
4.986792,0.400042634302326
5.042031,0.37204030286403
5.097259,0.505787090759627
5.152747,0.514605534634716
5.207932,0.457499457998866
5.263134,0.455965953535786
5.318838,0.573402124278502
5.374618,0.49749726135809
5.430023,0.573462218938725
5.484931,0.685358424110038
5.539734,0.526885946133602
5.595164,0.540176836799026
5.650509,0.718841982712208
5.705733,0.779345748699135
5.760792,1.01492696846361
5.816653,0.510702028074375
5.873908,0.404353084461307
5.929191,0.377959611994612
5.984323,0.882467506652184
6.04028,0.343573413368946
6.096063,0.265132698467148
6.150757,0.262741718799656
6.205816,0.488373769346577
6.26061,0.482007557323806
6.315358,0.316367256808086
6.370762,0.364845584322721
6.426008,0.54037766992394
6.482184,1.01650732816855
6.583423,2.42866786805586
6.668789,3.07882585490407
6.721799,2.50118286806822
6.773548,4.22817437040795
6.825179,1.78773154012142
6.877464,1.46374415928185
6.929148,1.61583174874473
6.981432,2.95709454521642
7.032794,0.862408702707354
7.083914,0.681788929994577
7.1351,0.719532784540312
7.186363,0.882026573083123
7.238076,0.492488429972533
7.290192,0.30965579702738
7.341767,0.317748819388508
7.393651,0.452899366201345
7.445195,0.404996992588731
7.497712,0.257111744827304
7.54982,0.228076197382969
7.601912,0.330270418106959
7.653707,0.255307307725048
7.705761,0.156810175764739
7.757919,0.162911722235349
7.810494,0.218324266778198
7.861896,0.202220594705532
7.914158,0.142119819180231
7.96648,0.148198503084237
8.018419,0.185237653735182
8.070231,0.200635741508576
8.122857,0.126385318478046
8.173926,0.104543788363376
8.225282,0.122262945922244
8.276006,0.192584114623983
8.326803,0.107948101632753
8.377702,0.102139087917237
8.428572,0.130353439285066
8.48063,0.241765495207774
8.532672,0.109710279150546
8.584373,0.0989542988235692
8.637047,0.118050491789757
8.689264,0.300968999604907
8.741697,0.125478464347807
8.793227,0.0962251583735515
8.845417,0.124569921173931
8.897922,0.144961618504497
8.949092,0.487360610096167
9.001829,0.146648996150706
9.057188,0.0927284090160106
9.112918,0.118080443969913
9.165015,0.133152660336448
9.235995,0.281445884181336
9.287405,0.113357893036204
9.338847,0.0953917084586683
9.391427,0.114355661833266
9.442087,0.241296889872581
9.493848,0.0895825394309762
9.546318,0.0684613729358805
9.598545,0.0838389448481361
9.650813,0.135567480527056
9.70296,0.0856311916916161
9.755405,0.0665818081601958
9.808028,0.104334325118669
9.860949,0.116183632003403
9.913535,0.0772749834635802
9.966073,0.0713064846674329
10.018461,0.101420392519962
10.070374,0.079275520310071
10.122663,0.102257901385004
10.174897,0.127612126392592
10.226781,0.0733090934737757
10.278217,0.0572547299960601
10.331287,0.0715990743904577
10.384622,0.0928877443767534
10.451288,0.151084424282673
10.503508,0.0599704561755508
10.55636,0.0553565545768654
10.608727,0.071409929559309
10.661391,0.119037002943532
10.713092,0.0743575107775289
10.764817,0.057135814872153
10.815713,0.085859996533815
10.868249,0.0848070185320661
10.919264,0.0713625809468484
10.974009,0.109537034614776
11.027346,0.0797706019298377
11.079083,0.0652319088228085
11.130465,0.0753000452655559
11.182514,0.158250463166317
11.234249,0.0822334021966725
11.286109,0.0544310183538246
11.338043,0.0711687397236277
11.392674,0.085612012317278
11.463615,0.218350431956834
11.519266,0.0838221603658678
11.574964,0.0597624524601455
11.630069,0.0808640382820825
11.685128,0.13549908492534
11.740643,0.114745927874418
11.795886,0.0878606511085539
11.851123,0.136343067721479
11.906998,0.125129562152821
11.962675,0.109327382988979
12.018096,0.153462434498406
12.073879,0.183410371869115
12.129001,0.165584054537455
12.184467,0.486179737732232
12.240044,0.640732814524804
12.326002,0.775542055394627
12.412007,1.00526470762514
12.467026,1.66654181561289
12.522681,0.778326810561641
12.59318,0.605780388151961
12.64884,0.706176120908461
12.704624,1.15150414095997
12.759996,0.355482711938821
12.815421,0.245795369907567
12.871071,0.288906785223349
12.926788,0.462820951286998
12.982276,0.327534780881582
13.035468,0.233675083143243
13.087837,0.330151975130419
13.140018,0.477754525558446
13.192151,0.384170724704778
13.244269,0.529117061139475
13.296503,0.567908044363936
13.34903,0.434516077111496
13.401341,0.426220602510686
13.452549,0.890248231156831
13.5055,0.27761589175112
13.55745,0.188473108815661
13.609735,0.20764800276397
13.660996,0.310233878139868
13.713215,0.174743610198828
13.765347,0.103629118091132
13.816602,0.10056115184277
13.867924,0.146156824273279
13.92044,0.138257013138134
13.972306,0.0823153567533658
14.024314,0.0776169173473778
14.076111,0.102183309706475
14.129849,0.106503324174948
14.184946,0.0615009903931173
14.240556,0.0586595739900821
14.296645,0.0726077991657764
14.352551,0.116185477716071
14.407955,0.0593251122146552
14.463572,0.0503259401856969
14.519178,0.0574888207437897
14.574723,0.151285910612473
14.630601,0.0614704943734631
14.686516,0.0483724521098496
14.741303,0.0584834420571315
14.795993,0.0744997003185252
14.866924,0.0978107789461283
14.920557,0.0512585878845098
14.971536,0.0510903709479747
15.022618,0.0786429029886901
15.073526,0.0711148812461398
15.124399,0.0470278458956264
15.175157,0.052168595130869
15.230201,0.0550809573664172
15.285845,0.045017341453607
15.339368,0.0844719935630195
15.391512,0.0402909652111508
15.443371,0.032986749772922
15.49581,0.0396726066065741
15.547906,0.0977431198668108
15.599727,0.0389050929088064
15.651675,0.0241729557027785
15.703966,0.0330401146008267
15.755167,0.0374085258487745
15.822693,0.0769079152431331
15.874288,0.0285292722408546
15.926936,0.0256354046403302
15.97786,0.0304514769675597
16.0302,0.0521710489214842
16.084405,0.0298122475936
16.139769,0.0196296397103856
16.194868,0.0262543917889107
16.249932,0.0358349046604648
16.306066,0.0233152265432192
16.362554,0.0192706874032166
16.417879,0.0239924747933543
16.473417,0.0188318800406765
16.529075,0.0386782360642798
16.584261,0.0181180447947882
16.639702,0.0154797844841755
16.694732,0.0201751106313459
16.749612,0.0397623344260934
16.804897,0.015592574358429
16.860291,0.0113195033973942
16.915615,0.0151899363572878
16.966552,0.0183974856089849
17.031421,0.0308025019263259
17.082568,0.0145718777457989
17.133663,0.0130312068487524
17.185797,0.02095476543723
17.237993,0.0262726540444666
17.289084,0.0158163015018616
17.340382,0.0158564581778548
17.391549,0.0193094075715386
17.443497,0.0176763959757642
17.494475,0.0273449673350413
17.545432,0.0163899521834569
17.597632,0.014751720392138
17.649711,0.021203556138786
17.702076,0.0242713209988779
17.753963,0.0139725041901365
17.805153,0.0142159449017793
17.857262,0.0177052848939103
17.909466,0.0239379681217801
17.961584,0.0114517658399324
18.013744,0.0101519265973207
18.065047,0.0119604516815888
18.1173,0.0227362841004626
18.168015,0.00854626916432901
18.21961,0.00645463265943545
18.270813,0.00746331257451989
18.322267,0.0171297647568235
18.374438,0.00722607783473837
18.426179,0.0051868127555265
18.477459,0.00558318208211935
18.527754,0.00957163571752444
18.579664,0.0054723332449628
18.631644,0.00399093511164493
18.685211,0.00540903739231333
18.740534,0.00582904855182547
18.795819,0.00421476691642776
18.851092,0.0059418157659026
18.906587,0.00366739400518162
18.961356,0.00338784429928547
19.016764,0.00419248381423292
19.087241,0.00504125178158176
19.142097,0.00333584712975293
19.197042,0.00309128640248436
19.25301,0.00329293568707752
19.308572,0.00953527015260939
19.364099,0.00263163902771037
19.41966,0.00199894370086843
19.474467,0.00249275751801659
19.530407,0.00438551716302366
19.586374,0.00242772665655855
19.64149,0.00194828031228457
19.696432,0.00382205424136972
19.751489,0.00253636272128415
19.806948,0.00208424302315262
19.862406,0.00235266834083619
19.917765,0.00436894815207433
19.973495,0.00195935612252426
20.028773,0.00132150301995931
20.083906,0.00163754859984963
20.139694,0.00173857338864717
20.205515,0.00357248483404749
20.257043,0.00121395581949448
20.308572,0.0010340853597896
20.362038,0.00139023806432062
20.414583,0.00305265451761339
20.466158,0.00110545918430885
20.518521,0.00086982711505071
20.57049,0.0010840161748284
20.622382,0.00141899155392715
20.674234,0.00279135262576692
20.726152,0.000865356989346784
20.778084,0.000824856992850512
20.829881,0.00105639065361284
20.882611,0.00212166754226887
20.933597,0.0010628232773731
20.986366,0.000728484703889726
21.041463,0.000902991570376641
21.097407,0.00127219174067843
21.153056,0.000844693699483195
21.209917,0.000710707439140755
21.265475,0.00103829631005846
21.321199,0.000667149952027957
21.376882,0.000611178960993442
21.431888,0.000675942863534212
21.487157,0.00149568692554856
21.542666,0.000517426603737563
21.598081,0.000517516631745287
21.653647,0.000690866125463103
21.709382,0.00171390387869288
21.764972,0.000689800790657755
21.820723,0.000513169431164125
21.875774,0.000644346808159557
21.93078,0.000731225200485842
22.000747,0.00154452158305631
22.055864,0.000555709790643932
22.108318,0.000450721206764205
22.160172,0.000520347110491996
22.212319,0.000885205344443473
22.264315,0.000603962486821123
22.316542,0.000357278931741461
22.36985,0.000408102219650511
22.424814,0.000601832192577417
22.47963,0.00039698376433341
22.531896,0.000374533876613886
22.582846,0.000499237352539853
22.635117,0.000340215878243149
22.686773,0.000283000265877247
22.739813,0.000364534802357505
22.795482,0.000285958715559008
22.850931,0.000402864882384136
22.907129,0.000286677221581685
22.96436,0.000218241144477334
23.020545,0.000247334564366445
23.075733,0.000333953340891594
23.131555,0.000209790787384798
23.187502,0.000183029085583996
23.243094,0.00024482376973679
23.297882,0.000174855598860098
23.352573,0.000182502999599203
23.407459,0.000151846720900179
23.462688,0.000152926661417072
23.518041,0.000180420921731313
23.573705,0.000109781089088848
23.628991,0.000109547136638989
23.684639,0.000152251022125388
23.740419,0.000163818626792091
23.795857,9.59598200396485e-05
23.85141,9.25197246177314e-05
23.90668,0.000117322855226322
23.961943,0.000153503174216972
24.017633,0.000102485213079727
24.072929,0.000103580175516953
24.126338,0.000123686809106424
24.178416,0.000228297062657729
24.229588,9.02931387419641e-05
24.280766,7.72892752019446e-05
24.333486,9.41469628299005e-05
24.386017,0.000171544389074232
24.438171,9.48835308793203e-05
24.490746,7.19443800719555e-05
24.543275,8.95112906019975e-05
24.595709,0.00019127954325652
24.64831,9.11548314055219e-05
24.700526,6.15846508351205e-05
24.752783,6.9367629463556e-05
24.803649,7.41032684245193e-05
24.870824,0.000136390905767763
24.923153,5.59198228233678e-05
24.975511,4.3439677314847e-05
25.027822,5.93822559109078e-05
25.080024,0.000112293613557757
25.133925,4.45955363875715e-05
25.189236,3.64165843451664e-05
25.244551,4.71751910042054e-05
25.300171,6.66479798326452e-05
25.355607,6.51640095253039e-05
25.410787,3.22717468264243e-05
25.466076,3.59430920499057e-05
25.521512,4.40601064062692e-05
25.576984,9.92585832539678e-05
25.632571,3.3080127972423e-05
25.687989,2.62930343427663e-05
25.742717,3.23087388489688e-05
25.79781,4.24098559015417e-05
25.852397,7.77253860933832e-05
25.905616,3.17108166544668e-05
25.956256,2.89892122188145e-05
26.008648,3.36716660559127e-05
26.060882,8.60044318838872e-05
26.112772,3.44946844200405e-05
26.164929,2.74987729168613e-05
26.217416,3.26830534133176e-05
26.271638,5.07292388814914e-05
26.326874,4.50203114377337e-05
26.379185,2.41805938127293e-05
26.430284,2.67958683782538e-05
26.481966,3.50959777426704e-05
26.533161,5.13549541552067e-05
26.5841,2.14646461465332e-05
26.636122,2.18786592367695e-05
26.687397,2.7910085648173e-05
26.738672,5.73442189086747e-05
26.790872,2.55717298039794e-05
26.84597,1.8850162128955e-05
26.901691,2.20656383948142e-05
26.953803,3.17853363825286e-05
27.00536,2.35720665041689e-05
27.05661,1.8744525618413e-05
27.108645,3.57456517555081e-05
27.160559,1.89985179958806e-05
27.211642,1.83102475539811e-05
27.26284,2.14348544214579e-05
27.314998,4.18458200622728e-05
27.366805,1.9744995470057e-05
27.417407,1.35079551900028e-05
27.468555,1.62215967219194e-05
27.520762,3.28528118291623e-05
27.572114,1.65563982769521e-05
27.623878,1.21200306344466e-05
27.675668,1.69601077957112e-05
27.728389,2.67270240394454e-05
27.780805,1.60143100132639e-05
27.833006,1.25027138761767e-05
27.885552,1.38987605231185e-05
27.942175,2.81844059839112e-05
27.997908,1.24617077300985e-05
28.054729,1.20139678000153e-05
28.111781,1.39626063337007e-05
28.193185,2.12794640653886e-05
28.24969,1.2693159227447e-05
28.303855,9.92486798749876e-06
28.355373,1.41324535255134e-05
28.406554,1.49776794860853e-05
28.458309,1.0307147910851e-05
28.509599,1.20001892854526e-05
28.561677,1.32222076278827e-05
28.613706,1.01434298883411e-05
28.666159,1.70160772481273e-05
28.731847,9.17078632039962e-06
28.783869,7.93360465180638e-06
28.836255,9.51227975632389e-06
28.888818,8.96006195201522e-06
28.940974,3.25488581242284e-05
28.993193,6.0189859020231e-06
29.060274,4.98629092459783e-06
29.11283,5.61008979777472e-06
29.163363,6.08097164082059e-06
29.214355,1.4848745869091e-05
29.265285,4.02117170555216e-06
29.318367,3.65807521115952e-06
29.471029,3.08164721158921e-06
29.662235,9.38075406211661e-06
29.716235,4.81066400385482e-06
29.771476,3.15332629137686e-06
30.198599,3.15332629137686e-06


==> figures/convergence/cup_85k_ourcond_grad_rtr.csv <==
0.087394,196.109895888993
0.111433,192.733426700061
0.1344,213.582137152456
0.157739,252.230007529118
0.179487,279.750669400477
0.202082,304.29164984758
0.222681,197.979520835571
0.251177,152.18934815558
0.278747,175.956219216652
0.299364,92.8784289088432
0.320312,122.337251886108
0.349046,127.575818952842
0.377749,122.577841521777
0.397696,78.0648079882992
0.417525,76.6066578173242
0.446247,51.3911697295136
0.475232,48.1312762015488
0.503051,54.20661438656
0.530736,60.7755089921724
0.55055,38.0000875769781
0.570009,37.1647840427699
0.597862,27.1972533562841
0.626678,34.2939365823842
0.653869,34.2939365823842
0.674548,21.0297769891401
0.69428,27.164186850538
0.722864,38.0234468772096
0.751083,26.5865321638351
0.779273,26.5865321638351
0.801369,16.8869937944357
0.821665,18.0182276921168
0.851458,16.5111793370935
0.879578,15.2135525668392
0.908047,18.5265861827097
0.935159,18.5265861827097
0.954985,9.88133766003968
0.977141,14.4485140282634
1.004802,16.398337741024
1.034872,14.67755620804
1.06285,16.9499943102724
1.091704,19.5298371908761
1.112217,11.9251864369428
1.141379,8.2724055970674
1.169765,9.88469258339156
1.197525,17.0973634524637
1.233669,17.3679499657404
1.254439,11.1672080418756
1.275206,18.2765816078918
1.304168,12.1791446267228
1.336226,12.3007170904888
1.366728,12.3007170904888
1.389014,8.16752018769646
1.409281,8.30289127485331
1.437614,7.82233162473973
1.465829,8.8696296651545
1.494156,8.38550298578749
1.52255,12.3900307022032
1.542625,7.15875326983388
1.563038,6.94403058572204
1.591172,6.35475439183194
1.619848,5.37485661183508
1.64791,8.33954519975157
1.684144,6.06394576454344
1.712241,6.06394576454344
1.732627,3.88710398354173
1.759303,7.82979064455438
1.795581,7.97631344383603
1.816114,5.9307902502488
1.835204,8.85980257126818
1.861547,7.19774061998092
1.890012,8.19643457924974
1.918316,9.82106508836922
1.946614,7.23738648768275
1.976637,6.42064129619716
2.005736,5.97663167863543
2.033892,5.67286917661779
2.055684,4.22508778591834
2.0776,3.78459692331621
2.105627,3.03222131088528
2.135459,4.05647072182461
2.165083,8.36584797730392
2.19445,11.1339689820664
2.216319,8.07678487391842
2.237896,5.96516330855474
2.266332,5.22062428178613
2.294507,8.86755601596164
2.330574,11.7672396015472
2.358165,11.7672396015472
2.379984,5.10046068142506
2.416446,5.47460992789926
2.44441,5.20462144857
2.465319,6.43912470601701
2.492329,5.79205986484379
2.51261,9.24728792839671
2.533108,6.36853610861291
2.553109,4.59755947907723
2.58131,6.99577036386234
2.625167,3.58126246851535
2.653367,3.58126246851535
2.673678,2.5085508226725
2.701672,2.51004986362475
2.728226,2.64665243783976
2.748484,3.29125543085398
2.768779,4.03415757059062
2.797154,3.02578497079183
2.82497,2.90697520202208
2.853076,3.90048104268108
2.873153,2.51236088589722
2.893339,2.14913223273813
2.921948,2.57998745267158
2.950205,3.73768826025266
2.981839,8.55161386442652
3.014682,8.55161386442652
3.036674,4.16872260609751
3.073718,3.40379696036775
3.095023,3.40379696036775
3.116097,2.68170315493962
3.137659,4.30953136389681
3.158895,2.24795733697077
3.188642,2.13338755232647
3.218272,2.34635058294528
3.247561,3.93233219621404
3.283965,8.9618793447886
3.31254,8.9618793447886
3.333146,5.90504461573043
3.362154,6.37005519034699
3.390868,6.86951544351896
3.427764,4.24624535456913
3.464985,3.22176545253633
3.484998,3.22176545253633
3.505191,2.6017069196184
3.532517,2.36540962661861
3.56777,2.56288065874517
3.603412,2.24562474160737
3.638347,2.23197004540488
3.67343,2.10262441696449
3.70951,2.00291759575834
3.745984,2.56210596259627
3.782122,1.94899068461712
3.818182,1.43409537581591
3.8533,2.15850597107651
3.888617,2.15850597107651
3.916131,2.76510518336531
3.943933,5.37557671880995
3.964246,2.25772574470598
3.991858,1.91897086749884
4.019192,3.50575761611479
4.054762,3.82748290991772
4.082144,10.605504103558
4.110593,10.3004779002564
4.130124,5.83203102526492
4.149795,7.19912449081863
4.177788,6.20739511594871
4.200453,3.7637440173058
4.228667,2.54907529700712
4.255932,2.53422226451308
4.29139,1.98248262260746
4.326589,2.77019074455924
4.37034,2.95483381390683
4.413971,3.28633041783587
4.449135,3.93759809547318
4.46897,2.14841507560956
4.505168,1.25474240933868
4.540464,2.49914157072777
4.583407,2.49914157072777
4.619779,1.35565580295396
4.663377,1.58092401862653
4.707294,1.58092401862653
4.743361,1.99154927150876
4.779683,1.42042154715788
4.822882,2.73661034694815
4.866804,2.73661034694815
4.902837,2.03191572665112
4.938037,4.79475846749021
4.973461,5.83898447045841
5.001956,6.28064631026721
5.029332,6.75014110651048
5.057788,6.93109311454092
5.076622,4.59623881335101
5.097126,4.50983429403765
5.117333,4.05627416079733
5.153495,2.30705071855322
5.18946300000001,2.51792984476166
5.23890100000001,1.15648419822519
5.29621500000001,1.98180281286215
5.36890900000001,1.575150657911
5.46362100000001,1.575150657911
5.53878100000001,0.760229878162809
5.59786500000001,0.760229878162809
5.64833900000001,0.658742639738051
5.68338200000001,0.658742639738051
5.71086800000001,0.942833686129757
5.74634300000001,1.1176653787891
5.78918400000001,0.90151272077895
5.83291800000001,0.90151272077895
5.86123300000001,0.891398920314718
5.89638400000001,1.18287401675696
5.94026900000001,0.891796123202741
5.99132400000001,1.45141005995284
6.05179100000001,2.47505870275234
6.11439200000001,2.47505870275234
6.15034100000001,1.06771662378834
6.18675500000001,2.06171927753347
6.25897800000001,0.814925004163862
6.39589700000001,0.2879311785255
6.87653700000001,0.0267042966975784
7.54851200000001,0.000250525364233013
8.77713400000001,3.93191404556317e-07


==> figures/convergence/cup_85k_raycond_grad_ray.csv <==
0.033719,196.637059257879
0.214755,243.978787240051
0.248064,120.199459915573
0.284448,110.68370612642
0.322475,142.581098089569
0.363245,129.311115326849
0.406418,126.700786194933
0.451186,145.129550965871
0.500174,158.750659519437
0.550405,113.616162122761
0.602871,106.567958795056
0.658139,97.5427201418146
0.713252,76.009675718887
0.768527,78.5007635459467
0.824531,75.9031462805941
0.87996,64.3991479222623
0.935203,61.822092605608
0.990177,45.0018728012751
1.046397,37.2172636753189
1.101522,46.6677390296504
1.156845,38.4326159657956
1.212578,28.8464472617269
1.268029,28.5651014460935
1.323735,22.4901672617711
1.377521,7.78171790279546
1.429783,7.02225081687433
1.482068,9.57598877698687
1.533701,14.7027018019321
1.585213,6.78961633874454
1.636651,6.02022910862533
1.68985,7.83395002666725
1.744009,10.8538798800192
1.795458,5.09752964217805
1.847987,4.65143906210337
1.900003,5.26182306458627
1.952311,12.8298033531646
2.003397,4.25400007468611
2.055496,3.56176208114882
2.107893,4.80873352659394
2.159936,7.06724339669863
2.212333,9.08518850765102
2.264114,4.28912019955175
2.31524,4.03393052447379
2.365879,5.57355237325567
2.417685,5.58137149949103
2.470881,2.8528211888488
2.533251,2.39348073646256
2.585858,2.76421368600481
2.640767,3.13733441751977
2.696265,2.45485662543794
2.748511,2.16526502195987
2.800611,2.57618569457048
2.853245,4.17378110192557
2.904152,2.64560224031612
2.954925,2.49426882919085
3.00594,3.58667999093545
3.057968,4.17295564796257
3.109067,3.7068976605718
3.159877,5.0983394594116
3.211535,8.71341614568471
3.26238,5.91297116239576
3.313983,4.95871205341383
3.366057,4.95647682849892
3.417626,5.05117947278579
3.468534,2.77222914485164
3.521157,2.39668577577427
3.575539,2.73680410144317
3.631053,5.45090056135102
3.685732,2.08521865253915
3.740978,1.64690434108202
3.795893,1.68103314403432
3.851456,3.67629702779679
3.906812,1.41399580576779
3.961581,1.16366868804454
4.016408,1.47419621496232
4.071243,2.06262627310793
4.126377,1.76052651826164
4.181229,0.966280616690586
4.235987,1.15815854660913
4.290762,1.35245385082187
4.345379,2.86474034944851
4.400761,1.02746451960582
4.456006,0.935665315842712
4.511081,1.22854912055949
4.566229,2.54131226402654
4.621458,1.0082555951495
4.677351,0.697831951439347
4.732868,0.740275347485798
4.787831,0.780925397183484
4.857898,0.988546627330283
4.913359,0.399264572254427
4.969087,0.393926587863567
5.024561,0.450778348364417
5.080041,1.07582843099283
5.135419,0.438770280134959
5.19042,0.363339491811806
5.246288,0.501611459927586
5.300959,0.626405308294698
5.3561,1.62504989287551
5.411697,0.686601034215542
5.466648,0.753748132924581
5.521598,1.45122618576068
5.590798,3.58991240420737
5.655914,4.89247197232042
5.707653,3.90332826765625
5.758117,3.94084563295491
5.809252,3.69863519120155
5.859928,2.98767572852356
5.91159,3.32135694064311
5.963424,1.67167644105922
6.014928,1.74478867241248
6.06543,1.84026066383793
6.118583,1.38117039124237
6.174428,2.11102420300438
6.230093,1.0964576883696
6.286273,0.847779787707085
6.338538,1.27114501845485
6.391159,1.29331803590445
6.4445,0.789482361231513
6.497502,0.637084112010802
6.550186,0.774248712174352
6.603574,0.963821817574708
6.655713,1.30530850489235
6.708969,0.67276498984114
6.761343,0.558119322196574
6.813701,0.655377751237588
6.866166,1.49175925758987
6.917745,0.56489143315112
6.969879,0.45585338630399
7.021747,0.528788456077351
7.073792,1.20103191568171
7.126939,0.489424246467957
7.17923,0.338971109495391
7.231757,0.395354380393939
7.284202,0.605711493183298
7.336366,0.357305745019741
7.388781,0.242110961560864
7.441968,0.311202026215341
7.495358,0.327794477349687
7.547894,0.222054961719593
7.599569,0.264771375361191
7.651198,0.382316297592848
7.703851,0.262762879211311
7.757822,0.206468224559159
7.813115,0.253574716417993
7.868144,0.246624346964712
7.923655,0.648556178587298
7.979525,0.415999026748777
8.034919,0.637530512087614
8.105755,7.06268837336423
8.176585,3.74811107604089
8.231998,5.82129894066858
8.333533,7.89358124239391
8.389269,7.11188581323988
8.444671,6.78418672617318
8.499791,5.4652250368339
8.555146,2.35279248859865
8.610347,2.26800406100821
8.665516,2.04300646686177
8.719835,4.70384023181329
8.772069,1.77774877146142
8.824075,1.48918654429939
8.87575,1.86649495099764
8.92768,5.21277928021805
8.97952,1.7532798984383
9.03024,1.27457974076896
9.08851,1.71476780033063
9.15438,2.28452485045218
9.207883,5.07943548542441
9.259682,3.07588860621634
9.312016,3.26268224537772
9.364624,6.0239506413073
9.416283,5.50746932523751
9.468381,7.91603750363714
9.520485,5.08591571135982
9.572546,4.43550065366155
9.624672,4.37265482273838
9.676708,6.65331176598369
9.72899,7.76235965804932
9.780933,6.12764144305945
9.831851,4.38359290593769
9.884173,3.43268064512002
9.936555,2.3976563475802
9.991101,2.23737921955224
10.046821,2.75204382286177
10.102564,1.77438935945164
10.158183,0.923780162157283
10.212851,0.892097124186141
10.268189,1.05302521870401
10.339407,1.64202253621953
10.39471,0.700031682153163
10.450566,0.545823044310395
10.506494,0.659198868683775
10.561856,1.04469252916656
10.617399,0.633418187722328
10.672982,0.465296236037478
10.728253,0.660648321176595
10.783463,0.931324416833936
10.839396,0.663416949917831
10.894999,0.700529489806476
10.950824,1.00576035409063
11.006071,1.02724163729353
11.061692,3.33994485151911
11.117457,2.86420052448204
11.173126,4.25882775127393
11.244736,5.4584946881878
11.300004,4.6517162949051
11.355406,7.71617000792156
11.411672,6.78257176148568
11.467618,10.896594794495
11.521119,3.46556141805087
11.573807,2.45231974100692
11.625967,2.87948497962562
11.692548,5.96445126381352
11.744498,2.54930509489553
11.795964,1.88662124607072
11.846704,1.76186402437196
11.89891,3.21302008606286
11.951761,1.91179151248825
12.007623,1.3712645234736
12.063362,1.3170118072742
12.119167,2.0125470884542
12.174734,2.90271163507565
12.230434,1.28564390719858
12.28614,0.894485811771561
12.341173,0.926832430132867
12.396003,1.56711933116593
12.450862,0.513448271110138
12.506195,0.366829906496955
12.561817,0.385862199053727
12.617414,0.498281402450511
12.671869,0.571610572659951
12.724174,0.193374203982169
12.776437,0.177817984513035
12.827501,0.217210114029387
12.880041,0.376126944957336
12.932706,0.179594193312297
12.985287,0.139565327270935
13.037258,0.175223251277147
13.088737,0.328311468565911
13.139993,0.124788301648276
13.19207,0.0948115555481614
13.24334,0.121459750409458
13.319744,0.132818240632512
13.393236,0.201131690544282
13.449592,0.106163927457771
13.505107,0.111207966183997
13.560104,0.127541310070061
13.630332,0.226182755496567
13.693434,0.118395741127907
13.74885,0.0813822481977826
13.801433,0.110317360458073
13.854666,0.151394457129487
13.906569,0.125796497254383
13.959254,0.0875357782117287
14.009831,0.110728069530248
14.060715,0.0962762415469945
14.112867,0.076270968882722
14.165162,0.0964735528422969
14.217225,0.108751237741385
14.26919,0.0624913743423936
14.321201,0.0492969056720771
14.373649,0.0562261340066201
14.425507,0.155900001696572
14.480346,0.0514359121659379
14.535269,0.040083362208119
14.590059,0.0535206052493295
14.645195,0.061025777123297
14.700678,0.151235063274702
14.755437,0.0466610290066753
14.807633,0.0337916307528698
14.859766,0.0420114671942327
14.912306,0.0811822871649407
14.964167,0.048651118862909
15.015207,0.0348514205788967
15.067297,0.0599396232705737
15.119562,0.0427092994079979
15.171284,0.0346279477547919
15.22278,0.0586976521243744
15.27428,0.0471205416246236
15.32555,0.0324173947965945
15.377662,0.0272548306800158
15.428604,0.0394036915589669
15.479685,0.0295395166962491
15.531021,0.0353064909239211
15.582042,0.0428670412346133
15.634051,0.0259675253442465
15.685974,0.0218918522806414
15.73874,0.0245938479929886
15.803226,0.0563824427224884
15.855923,0.0235501723892463
15.907236,0.01719226736695
15.957884,0.0215492524269306
16.009871,0.0499101356650245
16.060897,0.0213795829991081
16.112968,0.016191392510971
16.163682,0.0187230674783675
16.215552,0.0264875918319581
16.267671,0.0283426945159766
16.319501,0.0120107006291874
16.371555,0.0126229208717073
16.42369,0.0146066651572857
16.475568,0.0394995377335037
16.52762,0.0141542249145975
16.579295,0.0104620031471623
16.631056,0.0145714246526226
16.683151,0.0208605930102746
16.735397,0.0141196204816994
16.787681,0.0105000492245565
16.840337,0.0239120569905442
16.892213,0.0112595835009884
16.94494,0.00913404136148858
16.996832,0.0113091415595523
17.049182,0.0147097424701672
17.101168,0.010088036716638
17.152985,0.0119560956802076
17.20443,0.0111247495269195
17.25579,0.010488946091835
17.307744,0.0215827529032965
17.359766,0.00863495414938042
17.411453,0.00821824583531259
17.4626,0.0111276877987652
17.515059,0.029964032312766
17.567735,0.00912968047247156
17.620063,0.00684709202143211
17.671373,0.00838016563379619
17.723597,0.00986697112565411
17.790048,0.0181278352000757
17.84189,0.00752947614885473
17.893955,0.00648121590787505
17.945703,0.00863669150158342
17.998133,0.0184249747605708
18.049644,0.00726918421718373
18.101993,0.00571785747371424
18.15451,0.00710178839300992
18.207348,0.00806959091027941
18.274484,0.0189374824045116
18.326144,0.00717584932117807
18.377816,0.00566564227353695
18.429012,0.00714829086804044
18.480376,0.0083082277685552
18.54892,0.0168257987852046
18.601002,0.00678668099014712
18.652979,0.00532963795063041
18.706862,0.0065535535009683
18.758971,0.0119751390796375
18.811326,0.0069802483206868
18.861792,0.00500054389614638
18.912971,0.00716981915465751
18.963989,0.00927421647856932
19.014877,0.0063883970993586
19.065765,0.00566942296612452
19.117157,0.00506251599001064
19.169347,0.00449633145860407
19.221324,0.013079547711885
19.273902,0.00379644972116741
19.32484,0.00316882221513185
19.375672,0.00378964435491804
19.426637,0.0106972988545756
19.481987,0.00397616883587649
19.53828,0.00264454712916455
19.594559,0.00353901855504617
19.650245,0.00390695380613829
19.720834,0.0078925232337237
19.776416,0.00280043752089982
19.831576,0.00209824673368144
19.888068,0.00240802250413354
19.944155,0.00595022497307871
19.999649,0.00232890718360339
20.052208,0.00181584747609844
20.103475,0.00223996767764334
20.154552,0.00427718520100648
20.207133,0.00198678950927195
20.259061,0.00170831171001845
20.311414,0.00268561166858053
20.364366,0.00367129964037289
20.416727,0.00206221346709649
20.467864,0.0017504689201132
20.521139,0.0018915408922891
20.573756,0.0059604497487655
20.627566,0.00171192759910499
20.678719,0.00129828028670536
20.729732,0.0016103185222084
20.781,0.00443983544688027
20.833336,0.00176033791966739
20.885858,0.00119346212006213
20.939518,0.0014213300446156
20.99558,0.0014650084722383
21.051326,0.00481018949862344
21.106259,0.00125496644991204
21.159618,0.000870687726993903
21.211546,0.00110133176198919
21.262469,0.00175075059586077
21.315033,0.00110717655005882
21.365909,0.000827756085180576
21.416575,0.0013369483164892
21.471135,0.00138226258183193
21.526544,0.000907760267874453
21.581716,0.000880195725112929
21.63671,0.00109830574838093
21.692253,0.000977779151862474
21.74734,0.0028145252921555
21.802669,0.000969843365892091
21.858471,0.000684025891765811
21.913377,0.000891430173871309
21.968348,0.00172898632264258
22.023933,0.000855137882254055
22.07921,0.000647842505089446
22.134472,0.000984921623508159
22.189793,0.00146406577397973
22.245749,0.000791175263716407
22.301434,0.000662733001263948
22.357036,0.000707974786514109
22.412332,0.00209718696830734
22.468197,0.000563207166768705
22.523653,0.000424926464204623
22.578823,0.000533277167078969
22.633659,0.00127671116356772
22.688424,0.000521255896387017
22.743166,0.00034513476567696
22.797891,0.000365610274759346
22.852848,0.000386030508485237
22.923246,0.0006925014063102
22.978564,0.000247056580628976
23.034193,0.000213306290177112
23.08948,0.000327586872412655
23.144994,0.000487587109893661
23.200667,0.000195984213708303
23.256101,0.00016318442198031
23.311892,0.000189303678067172
23.367455,0.000205652083332456
23.438143,0.000417733878632934
23.494166,0.000133897233077742
23.549571,0.000117318705441788
23.605003,0.00014850794547031
23.66001,0.000150119310304661
23.730814,0.000326863099380534
23.786078,0.000107846186776648
23.838198,8.64093690395388e-05
23.888881,0.000111255800881173
23.940599,0.000176957064302568
23.991875,0.000102417493392158
24.04386,6.7502894308601e-05
24.095301,9.03744311619645e-05
24.147267,0.00012915631136353
24.199057,8.01803085061439e-05
24.25074,6.51561630353424e-05
24.30261,7.26272962274161e-05
24.355275,9.30374494986714e-05
24.407355,7.38667539077146e-05
24.458015,6.31220988693248e-05
24.50894,6.48677366182559e-05
24.564168,6.30939272809401e-05
24.619785,5.50984347428599e-05
24.674785,5.77086672481871e-05
24.729568,6.54054545508799e-05
24.784397,5.35182321785756e-05
24.839617,6.0933691411516e-05
24.894844,5.74933802005825e-05
24.950419,4.24871039177924e-05
25.005162,4.18307590272449e-05
25.060759,0.000109178495266379
25.11633,4.75476552873753e-05
25.171572,3.74333005760399e-05
25.405488,4.83095057947869e-05
25.456734,5.8523187813492e-05
25.521518,8.3408768183234e-05
25.573657,3.72682448738542e-05
25.625936,3.57170914235655e-05
25.678136,4.50356297159995e-05
25.745673,5.83350781225166e-05
25.797386,3.769531890034e-05
25.993077,3.97593857790118e-05
26.043802,5.36913346305329e-05
26.094992,3.30005296789382e-05
26.148478,3.11077970872198e-05
26.203281,3.85262907717714e-05
26.419166,3.56398643529017e-05
26.68294,3.20344310160165e-05
26.734505,2.84972566885813e-05
27.066013,2.37260679598771e-05
27.515499,2.37260679598771e-05


==> figures/convergence/cup_85k_raycond_grad_rtr.csv <==
0.012051,234.398629057836
0.046231,234.398629057836
0.066517,166.235560386098
0.087112,189.945201354504
0.114909,229.680290243437
0.143128,260.869754882255
0.171043,200.093224205427
0.198514,200.093224205427
0.219508,120.336914190781
0.248539,125.893539206152
0.276369,110.624817631629
0.304222,94.177559592626
0.32368,63.3099915651136
0.344729,62.916947497502
0.372976,46.7228830008537
0.400588,46.7228830008537
0.420253,26.9755248639503
0.449435,27.4458625730382
0.469136,32.1549404467181
0.49656,25.2857140301201
0.524098,25.2527749297294
0.544157,17.4343623182461
0.571717,13.1435273982406
0.600067,22.5734735389254
0.667794,27.0578641481951
0.688559,12.2267148748107
0.716661,12.2267148748107
0.737287,10.9035629071586
0.757395,10.803478474221
0.785998,8.32156438272272
0.822468,8.32156438272272
0.84942,4.94554559303755
0.876381,6.01039202680779
0.928278,1.55712040545004
1.061609,0.579962335770061
1.118548,0.579962335770061
1.178314,2.14083839109108
1.253309,2.14083839109108
1.297623,1.03680077999369
1.420445,1.34652853406205
1.487863,1.34652853406205
1.549902,1.03810344637635
1.610709,1.03810344637635
1.653061,0.733523974445117
1.720559,0.816680289332883
1.913671,0.120481393355879
2.331227,0.00397741586842993
3.047365,2.66224863663226e-06


==> figures/convergence/rockerarm_91k_ourcond_grad_ray.csv <==
0.0294,131.980603362662
0.206657,128.252224812553
0.24011,81.8942041289036
0.2763,80.974898247094
0.314371,100.544340133461
0.354148,94.4922180459944
0.39718,75.1942103010981
0.442716,76.8221070298366
0.490437,78.830238616212
0.541511,63.1883195982877
0.593946,63.9596872565436
0.659367,68.9300018551957
0.717335,58.2901799924077
0.777469,56.8638953904411
0.837291,54.9114115206017
0.896516,40.9120526027653
0.95639,43.9871840114265
1.015818,42.4760561405036
1.075262,29.4451478182667
1.134701,30.0830209863276
1.194146,35.3023113587159
1.253672,22.8456835136485
1.309022,20.3456855851041
1.364871,25.4285664870128
1.420823,19.1520555111775
1.476909,23.0299893210982
1.532353,21.6089405879741
1.588184,17.5502301902858
1.64432,21.2995401490532
1.700409,16.5637379211519
1.756094,14.1641125767621
1.812001,18.6135061094004
1.868086,25.4027793839457
1.924118,13.8552630307161
1.979833,12.6013697797955
2.036201,16.6998604638868
2.091962,14.1019601061184
2.148607,13.0746331134788
2.207954,9.05832476357228
2.267874,7.6045512749302
2.327637,15.2726459629989
2.387397,6.40853076219389
2.446482,5.90665195798056
2.505694,7.24497483487017
2.565156,13.5672103528212
2.624943,7.49752922765619
2.684489,6.81668887589113
2.744617,8.53142530276596
2.803918,15.8878175244408
2.859873,8.26610252337273
2.915913,6.46825244744304
2.972086,7.61848406930523
3.027698,13.0225560027005
3.082536,17.3384738199726
3.138919,9.39229342717266
3.194136,8.30937338301435
3.250088,7.08268861399655
3.305738,6.32401723487716
3.360804,7.83865970258714
3.41729,7.06603292056725
3.47342,11.5074824872232
3.529469,8.99288292109418
3.585512,8.16963656286649
3.641409,9.74406506459266
3.697461,11.3602477979376
3.756679,5.46606885308522
3.815966,6.00913988960248
3.875077,10.1179398364363
3.93434,9.37595502421934
3.99369,13.1310968382097
4.053534,7.42365279728323
4.113097,5.05288491175524
4.172415,4.31445899100029
4.232299,7.80398904035687
4.292477,5.39326061944748
4.353061,4.80072449292892
4.412333,7.22114563554704
4.471955,9.24968617309538
4.530908,4.89071513540996
4.589998,4.79960707363141
4.649332,7.97642502046051
4.706838,9.56010221063103
4.762593,4.46983951387878
4.818537,4.29676329028462
4.874388,5.60328630059112
4.930304,4.55696431763184
4.986314,5.90361354532399
5.042006,6.02490914300937
5.098073,2.99647656949325
5.154634,2.32114479595981
5.210848,3.22605850617796
5.266915,5.47959103627653
5.321839,2.6488508183037
5.379623,2.56530609836317
5.439137,3.50649235660942
5.498542,6.81473269853698
5.558134,6.62818111730959
5.618378,4.62955858271706
5.678099,7.57217623572445
5.737297,7.54803616425995
5.796286,4.69242654337449
5.855763,3.8051060269756
5.915405,6.53437718705818
5.975334,9.55270744415732
6.034789,2.45999249828579
6.094345,2.13561258125034
6.153672,3.29659959128282
6.212634,8.10597934635537
6.272419,3.6790541895014
6.332006,2.66944638691449
6.391554,3.19813411932774
6.450986,5.65087245039124
6.510636,4.20352856076189
6.570419,1.80277597613977
6.630142,1.73149505483751
6.689527,2.8573433976233
6.748661,6.72628249746883
6.807664,2.34669394833845
6.863392,1.98668860334423
6.919158,2.46698067711278
6.991725,3.28784270198144
7.048158,1.31024549630698
7.1042,0.934884035182322
7.160126,1.22681619071286
7.216739,1.6176403292974
7.272826,0.903328764414066
7.328708,0.745109361890026
7.383617,1.00066361556538
7.439415,2.03496128591244
7.496003,1.13098328294188
7.550708,1.36751994372041
7.605775,2.25115373896598
7.662745,3.54696199318799
7.722144,4.25712162424423
7.781585,2.07599203481027
7.841615,1.45838223848158
7.900224,1.8692351584332
7.959926,1.79319402672162
8.02027,1.07147991005376
8.079845,1.03631989856586
8.139225,1.1584418138632
8.198262,1.0569684554803
8.255753,1.26014156696363
8.311612,1.61479722936655
8.367505,1.50648032791685
8.42356,2.85432886555739
8.494106,3.9364252071577
8.550004,5.02024548838063
8.606255,7.8534701326986
8.661669,4.32165982313274
8.717505,3.43511757032193
8.789501,3.46113501181108
8.845164,2.97343319919904
8.900511,1.75240885907693
8.956754,1.55603533661189
9.012802,2.60487868147811
9.068779,3.21416691153963
9.124327,1.82504830262916
9.180135,1.5711487797361
9.235756,1.84620783010119
9.291528,3.74501435657116
9.347822,1.16116599937121
9.40365,0.955308095854854
9.459524,1.01553175710691
9.515035,2.53563541815013
9.570888,0.675680601400971
9.630193,0.493047027346434
9.690281,0.628744480370468
9.747624,1.24493981864529
9.805975,0.541295913302589
9.865183,0.454986134686834
9.924951,0.586110285402502
9.984504,0.85975393090085
10.043965,1.67622827254204
10.103957,0.712100526761278
10.162926,0.769680340216481
10.222036,1.18970837545906
10.279701,2.01005972283726
10.350658,2.89043111212001
10.407138,4.35152765746725
10.463632,3.08097432720694
10.520176,4.27197971313975
10.576284,4.22210025698765
10.63191,6.94992322319358
10.703853,10.5350264709305
10.759626,14.7760418329701
10.81537,6.78546342329147
10.871194,5.72593588592051
10.926794,4.71491734626535
10.982777,5.70865731099427
11.038486,2.47009640856237
11.094227,2.34487889987934
11.149984,3.1780871890518
11.205463,4.52775098617759
11.261508,2.16948820533574
11.317617,1.89836497384431
11.37353,2.02603867504281
11.428348,5.46339685337704
11.483387,1.45641392606439
11.539228,1.12200808796392
11.597444,1.45104250674558
11.654507,2.1930381057835
11.710851,2.18249584009817
11.766753,2.7458343455696
11.837108,3.36607827272522
11.8929,2.58035853270571
11.948613,3.5915252083304
12.004208,2.31548360764384
12.059503,2.43318425224363
12.11513,1.95113695946781
12.170682,1.78916391668791
12.226949,2.13249774543666
12.283046,4.46434173945351
12.340422,1.94081088642805
12.39975,1.54274840115011
12.459399,1.61802989386838
12.519321,2.4598725989777
12.579268,2.40863902218134
12.639191,1.78779927386135
12.699236,2.19554685682478
12.758775,2.92169398898894
12.819176,1.95940904386851
12.878345,1.10739044430857
12.938556,1.2052326897676
12.997937,1.08874628662863
13.057273,1.71454226790603
13.116982,3.51955144593098
13.192474,4.97536916361768
13.251785,5.44382719783563
13.311265,6.08677437912988
13.371014,8.27159119321235
13.432052,4.04351586800551
13.490342,3.84959484306617
13.547196,3.65940086794658
13.603552,6.1205811353788
13.660093,1.63436389058576
13.71655,1.28279419314603
13.773332,1.28929210731194
13.830034,2.89667604489519
13.885653,0.976199594047221
13.941489,0.820034723748637
13.997901,0.919583932423086
14.05433,1.17223008913087
14.110839,1.43910331453604
14.167163,0.870216255735804
14.223877,1.2664833166167
14.283564,1.96634062065832
14.35909,3.41260298964525
14.41912,4.15462163685907
14.479053,4.00618274173049
14.555256,3.40166909698955
14.614749,6.19270078823627
14.670789,3.03270092635492
14.727086,2.92313903061577
14.783394,3.45101388488624
14.840124,4.71741228144712
14.89979,3.96104450740531
14.960619,3.10512904395474
15.019961,2.69758817435934
15.07627,2.74268614113269
15.133216,2.43043060027275
15.190095,1.90423934999952
15.246428,1.22304151980004
15.303136,0.899077057674264
15.359892,1.15267764641088
15.432245,1.67083954934278
15.488397,0.852020447297382
15.544937,0.688042856425483
15.601407,0.754810903055129
15.657814,1.73205031619193
15.713882,0.619580161296776
15.77065,0.551271542802473
15.826384,0.683069241661729
15.882489,1.10838836273993
15.938587,0.935779226742385
15.995102,0.865093422270451
16.051113,1.76487793413942
16.107454,2.43025588496233
16.162685,3.32983481180786
16.248729,4.67150098115891
16.304795,5.50928637978758
16.361279,5.67730908759307
16.417792,5.16037866909602
16.48747,5.11345483181031
16.559822,5.77696839972058
16.618399,2.7257487981818
16.675059,2.0031059741877
16.73062,2.02459871272406
16.801627,2.80978695113651
16.856579,1.936523731452
16.914514,1.52533783686584
16.973957,2.10169545251625
17.034216,1.49690776097306
17.093533,1.37989596969909
17.15402,1.9042130635927
17.211725,1.4761707498656
17.268634,1.67431062575816
17.324385,2.79565008650673
17.380716,2.67101533381127
17.437114,3.6346575586314
17.49352,5.93079335210016
17.550066,5.83349675405959
17.620768,5.98407258318794
17.692956,7.36531175880645
17.749543,7.50205296815111
17.806404,3.6353192866141
17.863041,3.18160023715186
17.919433,3.6258085073803
17.975153,4.11715255356945
18.032067,2.48866422979107
18.09115,2.84737226360864
18.150425,4.66360804174141
18.205875,2.29973209790292
18.260601,1.78471330678265
18.31627,2.31561422388611
18.373818,2.85215429306701
18.430871,2.30598090797225
18.486032,2.1301186652429
18.541465,3.04933322399508
18.597508,1.54130891042278
18.653723,0.918655769533588
18.712194,0.817346766152666
18.772065,1.41276820460199
18.83276,0.547887488489571
18.890704,0.434151000966658
18.947336,0.590250345891903
19.003605,0.973515683424868
19.059935,0.380389650462771
19.116112,0.322209003670407
19.172455,0.415288573442212
19.228378,0.485371502591297
19.301115,0.915351913762406
19.357946,0.432373077688784
19.417563,0.333592183203677
19.477505,0.478453794148316
19.537668,0.801218889207077
19.597782,0.504479690635743
19.657959,0.39943979598139
19.717999,0.607696120644671
19.775778,0.712988016986377
19.834887,0.657809583235735
19.894434,1.06422749172454
19.952909,1.41843024232382
20.011936,1.04381556563667
20.077348,1.0908378245532
20.139676,1.28803618616636
20.214009,1.99182027705401
20.270877,1.08122367881961
20.327511,0.773464474617179
20.384378,1.05174627130069
20.456507,1.09355777667555
20.512715,0.639704766943839
20.569812,0.593141210619256
20.627734,0.664959434790303
20.684822,0.495361588666321
20.74159,0.514650520880359
20.797843,0.373762754408156
20.854062,0.424360275585099
20.910485,0.458677843405988
20.967092,0.296852854238919
21.023161,0.236711966352267
21.079583,0.339255800338879
21.13662,0.233182472186145
21.193317,0.272591619736558
21.249737,0.224901178187355
21.305732,0.182881533628542
21.361186,0.233626586548651
21.417816,0.217818274715385
21.474248,0.162196473507389
21.529214,0.16953158786735
21.585283,0.211296358925274
21.641916,0.147976690847944
21.69852,0.116117616405885
21.755295,0.168407198670314
21.811713,0.12600571184824
21.867241,0.163964484444738
21.923466,0.126236915348417
21.980327,0.108350857079907
22.036337,0.140984296378655
22.092493,0.221067415341359
22.149156,0.120290097349731
22.205393,0.0893977849927126
22.262024,0.107601675136931
22.31869,0.230687178106332
22.375395,0.124344849439084
22.432122,0.0852531626835603
22.48873,0.113775279744739
22.545038,0.192096178435015
22.601699,0.112211203419636
22.658428,0.0864217927581264
22.714686,0.0919680196580575
22.771564,0.296554456938576
22.827792,0.0749611708977281
22.884146,0.0597753904959271
22.94056,0.0708640733060414
22.997206,0.18440888524841
23.054002,0.070643584715287
23.110626,0.0507382956283754
23.16709,0.0603675485894021
23.222626,0.082931650798866
23.27819,0.159650417979551
23.333709,0.050363904672256
23.388911,0.0480132664465148
23.444686,0.0636150204848991
23.500181,0.129271466456728
23.555591,0.0680743726314518
23.612075,0.0572150939123357
23.669158,0.0866018289951457
23.72912,0.12259962511438
23.789293,0.0886753699228349
23.849362,0.0834578733931826
23.909643,0.163376133585041
23.968143,0.101585683999095
24.025564,0.0867923281654795
24.084622,0.104272561934683
24.144221,0.217094032161176
24.204284,0.110525473669736
24.263886,0.0865164047003136
24.324061,0.134386199695576
24.38379,0.256762360262637
24.444075,0.139563307127542
24.504437,0.105670323970431
24.560444,0.124690451324631
24.616699,0.235142560384963
24.672889,0.153059738050463
24.729199,0.108455530409117
24.784548,0.14990286024255
24.839362,0.272244564153383
24.898753,0.158059560155526
24.957858,0.12345019273343
25.016753,0.133955343513325
25.077017,0.23232283868938
25.132287,0.313279961699052
25.188604,0.100623543266006
25.244557,0.0973708332479277
25.299124,0.130484491043974
25.356241,0.285776647771686
25.41236,0.122574377011493
25.470241,0.0991220492053533
25.529202,0.119492061933744
25.588514,0.241879788112422
25.647764,0.12190958478572
25.708222,0.0964247753865079
25.768045,0.121721628616578
25.828232,0.227008512152613
25.888189,0.105159686753707
25.947517,0.0939219606749273
26.007089,0.10597166733075
26.067261,0.291390904061691
26.127541,0.105090939112154
26.187855,0.0737401849083677
26.247836,0.0933037318124732
26.30741,0.117665858285201
26.367357,0.279470314247475
26.427699,0.0770082355648381
26.486686,0.0638353236433673
26.545579,0.0818748621707065
26.609316,0.110132249356297
26.668578,0.168060585784104
26.734153,0.0669230073119287
26.800002,0.0604809372891316
26.8601,0.074602162228538
26.919463,0.147744134954221
26.979264,0.0722143541802624
27.039268,0.0554623626716494
27.100024,0.0668408653270005
27.160017,0.116479717649635
27.219625,0.0774398967338246
27.279888,0.0601843991216759
27.337256,0.0923276359791137
27.39298,0.0743712065660779
27.448996,0.0687064866891193
27.504681,0.11148173278601
27.560251,0.0815747718729776
27.616284,0.0695035442145507
27.672597,0.114558183860867
27.728686,0.11860766117577
27.784961,0.081195210134475
27.839812,0.0686570468229011
27.894815,0.0934562623365781
27.950577,0.0835566836744523
28.007004,0.130479360054575
28.063038,0.0822590512425664
28.119199,0.0741892505815275
28.176524,0.106288178179475
28.235956,0.136960934629789
28.295618,0.085721983294921
28.355228,0.087478456561402
28.415339,0.104342724960412
28.475388,0.0991029762967707
28.535422,0.145994821550436
28.595109,0.0880454971824228
28.654529,0.0795305049422722
28.714773,0.0992612111103467
28.774679,0.103241140646462
28.834843,0.0811366116955133
28.894525,0.0773339033936624
28.954492,0.0807300416024619
29.013803,0.0810109681120504
29.074161,0.0872223222922698
29.133419,0.0608918806662485
29.193493,0.0620746221328625
29.253118,0.0840214665912635
29.312278,0.0581003660920446
29.371554,0.0505657846308485
29.432079,0.0681039962620446
29.492025,0.0509803823134357
29.552113,0.0465474040277916
29.611479,0.0524385388475534
29.671538,0.0432874862260459
29.731815,0.0658527209074983
29.792119,0.0413091911813361
29.852155,0.0362402408893777
29.912301,0.0497932181089399
29.971911,0.0888443522005754
30.02927,0.0333034887433265
30.084965,0.0237921362642585
30.14185,0.0291285623887318
30.201604,0.0407899532100638
30.261842,0.0606083116659272
30.319736,0.0235880288534253
30.379629,0.0240785662887175
30.43957,0.0291809007746095
30.499353,0.087602980374641
30.559035,0.0272199075725003
30.618253,0.0203847378975164
30.678446,0.0275178236569656
30.737092,0.0310140590843456
30.807025,0.0611806834075556
30.864846,0.02641141978948
30.920371,0.0224019410365484
30.975527,0.0269239181037537
31.030768,0.0377290916512497
31.088306,0.0577542030770041
31.147695,0.0228474557740454
31.207716,0.0229886034225289
31.267246,0.0282705664986795
31.326015,0.0601371089658665
31.385822,0.0263829969108369
31.44581,0.0204280967069457
31.5053,0.0284378067977861
31.564452,0.0443146824887367
31.624169,0.0285561777448072
31.683199,0.0216644333892496
31.741766,0.02943236795318
31.80057,0.0325256563096244
31.859399,0.0245041556633627
31.918489,0.0378519531403537
31.977676,0.0249650658594585
32.036833,0.0225527507522228
32.095878,0.0296841342279514
32.168945,0.0318305569230642
32.224652,0.0224821446566536
32.281066,0.0204911940406383
32.336659,0.0305715475704778
32.392879,0.0220472347078136
32.44905,0.0210723254966554
32.505349,0.0372012744972096
32.561219,0.0190656598544094
32.617185,0.0183298983599991
32.672491,0.0219937735711877
32.728543,0.0580923397343647
32.784423,0.0197817360935502
32.840231,0.0146821417432701
32.896137,0.0186419677781482
32.952286,0.0233472111177993
33.008953,0.0500214421242433
33.064993,0.0150801968312592
33.12069,0.0142712411671483
33.176472,0.0176063161417623
33.232115,0.0412582848891418
33.287663,0.0180909124641357
33.34306,0.0141280550483839
33.398974,0.0164808084429831
33.455716,0.0376201397802711
33.510665,0.0187112132021397
33.566576,0.0150087715013707
33.622401,0.0179135997344534
33.678696,0.0221415385185459
33.749367,0.0354346794945959
33.805068,0.0169660594608768
33.860302,0.0160488340552602
33.915652,0.0204933874166064
33.971591,0.0501796154258495
34.027329,0.0212118704614143
34.083316,0.0160362526485078
34.139141,0.0212180304503474
34.195408,0.0279246754893935
34.25124,0.0378051842922616
34.306503,0.0188464251390632
34.361688,0.0204954160220139
34.417793,0.0239362371827725
34.473878,0.0599891826435047
34.530018,0.0247395862992139
34.585931,0.0189028497573784
34.642858,0.0229316571073259
34.702009,0.0410865789290896
34.762016,0.026052294753519
34.821605,0.0201731219530468
34.881381,0.0314538379160249
34.937742,0.026446131736196
34.99562,0.0224749272566034
35.055487,0.0613214099949083
35.114722,0.0233358427404131
35.174045,0.0215087164731189
35.233227,0.0262672653114578
35.292774,0.0533006024957188
35.352041,0.0248545546743212
35.411406,0.0183381181268342
35.470741,0.0224991949761997
35.530055,0.0330680821631889
35.589437,0.0382390451043185
35.645819,0.0185586126680799
35.702079,0.0187426342171716
35.758421,0.0237909098460759
35.814543,0.0352444170776291
35.870287,0.0191482987772325
35.92627,0.0183598524380084
35.982459,0.0210176927687033
36.038633,0.0442148449269277
36.094867,0.0184049691775667
36.150695,0.0159903023237562
36.206612,0.0187754727560364
36.262613,0.0454093045122625
36.318564,0.0188079308232901
36.37352,0.0140014009640477
36.429657,0.0165465585563354
36.486059,0.0215210154817801
36.541991,0.0383303936349778
36.599156,0.0136193688962682
36.655472,0.0124145715260521
36.717065,0.0162652858871415
36.779945,0.036840341701868
36.838068,0.0154814942696567
36.893306,0.0124370464492831
36.949614,0.0151722850531963
37.005312,0.0175861357153805
37.077183,0.0319814697485584
37.133016,0.0140212909195717
37.189158,0.0111840819144834
37.245246,0.0141136479075573
37.301186,0.0250085397086675
37.35697,0.0126242727981946
37.412585,0.0111822059141316
37.468408,0.0129887777842216
37.524384,0.0313837818966049
37.58052,0.0138503650609895
37.636335,0.00993814823596469
37.692061,0.0119301337339658
37.746958,0.0177289514824673
37.802724,0.0173012173355881
37.858646,0.009371127701284
37.914612,0.0105499839388995
37.97105,0.0138315409792275
38.026651,0.0165073281306407
38.082785,0.0100625354514813
38.138437,0.0101105672816728
38.194891,0.0127075564791886
38.249863,0.0160276741506808
38.305119,0.00887440841065335
38.361253,0.00877141053875331
38.417277,0.0100471857590329
38.473153,0.0175898934205027
38.529394,0.00771835064307544
38.585413,0.00738848696513359
38.641987,0.00820806910117832
38.697794,0.0171783384801743
38.754293,0.00754806899887446
38.809812,0.00577358761632114
38.865101,0.00734603553268986
38.920776,0.0115976349416596
38.976898,0.00781201689711443
39.033197,0.00566225791847899
39.089489,0.0078613507837504
39.145004,0.0117531493908735
39.201805,0.00708943077772972
39.257109,0.0054006352559071
39.314084,0.00617396253722569
39.37061,0.0138083151007613
39.426751,0.0060378322092095
39.482953,0.00518641411191143
39.540445,0.00585741964169591
39.599838,0.0147096106258968
39.659127,0.00674147938170028
39.718494,0.00463448573796866
39.779018,0.00548281027296479
39.838232,0.00670279022404764
39.898548,0.0168432572258029
39.958029,0.00504797133485765
40.017577,0.0039823795440557
40.077618,0.00492708816939643
40.137559,0.00550556285433458
40.211846,0.0109424723060881
40.271221,0.00485776411149667
40.330456,0.00372351228912453
40.388252,0.00452716299714157
40.445153,0.00930331341080087
40.500135,0.00462838288290623
40.554915,0.00352083644393264
40.610075,0.00527112350495626
40.665282,0.00600287361869779
40.721073,0.00402745827705779
40.776971,0.00393721734004095
40.832207,0.00490304096346872
40.887357,0.00382614188548847
40.943137,0.00721446268560352
40.998199,0.0043647639824003
41.053844,0.00330143833926371
41.109766,0.00408177115093241
41.164871,0.00755283746410279
41.221126,0.00357112695392236
41.276798,0.0026457223548833
41.333427,0.00352300236854325
41.392796,0.0042213504478261
41.467563,0.00745164617777567
41.526636,0.00290384695399136
41.585261,0.00267463490501922
41.644982,0.00354655700915463
41.704479,0.00677604789788581
41.764423,0.0032762663646644
41.824253,0.00280520041230004
41.884047,0.00338053329432065
41.943602,0.00822964584205504
41.999989,0.00337746682599553
42.058387,0.00256459357996008
42.117791,0.00327532592682694
42.177594,0.00347085034641338
42.252574,0.0102372096537287
42.311724,0.00297970276474532
42.370745,0.00225444395073461
42.431021,0.00306913618580187
42.489946,0.00358589901037594
42.548374,0.0114293186696867
42.607051,0.00311935009343125
42.66576,0.00205649122395951
42.725144,0.00301370610417218
42.784238,0.00374053128498457
42.860058,0.0066004286085967
42.91938,0.00271445515413374
42.975696,0.00243638620665736
43.031232,0.00296608056643849
43.086668,0.00686134087537352
43.142482,0.00362268139766953
43.19777,0.00247037393822406
43.253528,0.00330666871623888
43.308839,0.0043202616951092
43.364264,0.00361059445990614
43.419989,0.00390575879264506
43.475709,0.00381544334757694
43.530812,0.00299683473118684
43.586632,0.00381953060706792
43.642664,0.0058264169823168
43.697869,0.00411492670016289
43.754162,0.00416429387239125
43.811491,0.00454905489280191
43.871818,0.00413297463069571
43.931765,0.00890695228663458
43.991486,0.00388294089880074
44.051443,0.00338972986038424
44.121601,0.00476091149253973
44.177426,0.0120869211645841
44.232907,0.00452748305337819
44.289079,0.0028725940651521
44.345433,0.0039766498287811
44.401302,0.00439510171940028
44.474054,0.0097199576349484
44.530205,0.00411502350397178
44.586747,0.00294752410799481
44.643077,0.00371845136625605
44.698794,0.0107385074570408
44.768976,0.00413983248831517
44.836879,0.00325867912210222
44.918627,0.00409052591923591
44.989641,0.00463340013324191
45.072906,0.00970870326043106
45.133174,0.00352888202923643
45.193498,0.00311163843278588
45.253294,0.00389638079534572
45.314741,0.00508263174352802
45.374567,0.0105530128867514
45.434795,0.00289113985733936
45.495861,0.00260467344442923
45.555794,0.00352888109069612
45.615611,0.00798472061594955
45.676319,0.00350707092222747
45.736097,0.00245594035920264
45.79623,0.00299906619308467
45.856104,0.00352600535762619
45.930469,0.00559428153199604
45.987515,0.00285633446089502
46.043584,0.00256132606392259
46.099436,0.00328612756215949
46.155826,0.00591293301266273
46.214234,0.00277925813566912
46.271422,0.00268110783598547
46.327789,0.00290443259297843
46.384224,0.00735938873381762
46.440524,0.00289741865391106
46.497212,0.00216929098573332
46.553698,0.0026966330035431
46.626842,0.00339451558445758
46.706515,0.00438777121314233
46.773506,0.00228074905057714
46.830911,0.00218494672909847
46.890475,0.00293054733371902
46.950435,0.00345950671583343
47.010576,0.00272723389014412
47.07103,0.00298931581966577
47.131079,0.00223698947746465
47.191131,0.00218695072037016
47.250419,0.0033323050335781
47.310962,0.00394611918446292
47.370978,0.00191829721682029
47.431224,0.00171019852138092
47.491085,0.00204827033079155
47.551141,0.00530693527241568
47.611008,0.00196024902236831
47.674696,0.00150034895232099
47.738786,0.00187131523044723
47.799642,0.0039067068909253
47.857275,0.00194587615850051
47.936381,0.00160625863036146
48.001285,0.00198779810758512
48.063426,0.00481971716213444
48.129661,0.00190776752096561
48.189067,0.00147455413925543
48.259593,0.00185069864844556
48.317274,0.00305056618328958
48.379384,0.00230995960198188
48.441881,0.00160066763956295
48.502994,0.00225412290314068
48.570619,0.00233540501444515
48.628909,0.0019477022238218
48.68887,0.00358349038787041
48.753607,0.00251645505382764
48.814596,0.00159271441566924
48.873357,0.00134662022855785
48.932234,0.00257511722451637
48.991332,0.00176450649624239
49.047868,0.00140954440922895
49.106079,0.00280150668962734
49.167986,0.00149752079134965
49.225125,0.00132300227035658
49.284366,0.00152390367631608
49.340363,0.00355444862641601
49.397609,0.00136712823490572
49.452873,0.00107491971163769
49.508764,0.0013016406404779
49.564597,0.00233746505677613
49.619958,0.00113123195465918
49.676605,0.00098369722492251
49.73698,0.00164625438606519
49.796126,0.00134575607277531
49.855884,0.000931453357037754
49.919613,0.00125144131270946
49.979066,0.00149976339849144
50.038838,0.00118453812976167
50.098749,0.00124769794404771
50.158304,0.00267577791576264
50.217706,0.00106766262811441
50.2773,0.000650644842731818
50.337128,0.000940012148231579
50.393417,0.00107071860932532
50.463994,0.00188007898581189
50.521808,0.000855203075888073
50.581321,0.00077577826266702
50.640497,0.00114232809975186
50.699835,0.00239965977388664
50.759439,0.00108015500707772
50.819425,0.000844373666531169
50.876111,0.00103051536063993
50.932026,0.0012093073338731
51.003941,0.00194177540836243
51.060088,0.000958557848957151
51.116144,0.000890070957741162
51.172017,0.00102012402337222
51.2275,0.00252697739363643
51.282875,0.00107421352874125
51.338858,0.000830042475624432
51.394383,0.00114396699125899
51.450111,0.00192782943360672
51.505907,0.00114180823615567
51.560666,0.000989615136247249
51.615738,0.00113175320954966
51.671758,0.0029858871656157
51.72823,0.00117271553772478
51.782959,0.00100795935233456
51.837752,0.00119663595753314
51.89369,0.0026921815952497
51.949523,0.00126948330964415
52.005649,0.00107709090446343
52.061597,0.00128362016241828
52.117452,0.00253394332824627
52.173402,0.00133234068178736
52.228306,0.0011105888871091
52.284568,0.00208548385128617
52.340535,0.00181469703892107
52.396504,0.00137975980749804
52.452403,0.0017639903620492
52.508245,0.00218690325290164
52.564439,0.001470976475531
52.620374,0.00122335682760992
52.676853,0.00128428864070529
52.749104,0.0028641909440076
52.804988,0.00115834955453343
52.860898,0.0010715515755993
52.916092,0.00132354445529795
52.972525,0.00377819195678023
53.028668,0.00137560019410792
53.08474,0.000962303306422365
53.141516,0.00121493029563613
53.197815,0.00161626415643402
53.253924,0.0028604078207235
53.309947,0.00116002167902029
53.366677,0.000994290531149094
53.423124,0.00125649551336385
53.483706,0.00225801240359031
53.543595,0.00118868831026559
53.603168,0.000968718108753603
53.663263,0.00106045629983771
53.722424,0.00221917991915234
53.782878,0.000992738488720478
53.842615,0.000829041416241703
53.903031,0.00106142400280527
53.96047,0.00210504533490627
54.016541,0.00100591399568238
54.072854,0.000766818107652074
54.132614,0.000844307800953679
54.191515,0.00184200484255593
54.248198,0.000940358766367722
54.305795,0.000637812453613127
54.363066,0.000800340994146965
54.420818,0.00134648461927406
54.477527,0.000871456810514752
54.533207,0.000681548771008334
54.589191,0.000824897457950342
54.645049,0.000763061285624015
54.702119,0.00233903307125622
54.758222,0.00077555461062885
54.81617,0.000542423165121697
54.873741,0.000776249987476141
54.931247,0.000850918078803397
55.007481,0.00172501464531195
55.064998,0.000783874135124158
55.12226,0.000540484554736698
55.179286,0.00073459096684646
55.236454,0.00186628421166895
55.295468,0.000804174695375086
55.35671,0.000602173890701226
55.417578,0.000767258225517106
55.478206,0.000784580903638251
55.556762,0.00214516624933739
55.617989,0.000748732992612852
55.677975,0.000506696000063729
55.738452,0.00062613180790882
55.800281,0.000862488204597544
55.860982,0.00105411139965484
55.922307,0.000512075532031039
55.982756,0.000555194896339174
56.043511,0.000680195660425107
56.103778,0.00134937749625248
56.164162,0.000507185095552751
56.224461,0.0004978678672401
56.285746,0.000580531787699394
56.34519,0.00174272916371247
56.402663,0.00049877205721866
56.460618,0.000352159908567462
56.519737,0.000428882078875877
56.583826,0.000491700871333319
56.659073,0.000979907728902072
56.716348,0.000364983229096849
56.775443,0.000320612588143157
56.831695,0.000386855303734756
56.892821,0.00087153890502734
56.962386,0.000381412002703437
57.022973,0.000286833174458181
57.08213,0.000385217886938016
57.142303,0.000568174694516413
57.202839,0.000345755063804372
57.263679,0.000295263008633553
57.323903,0.000400918802358973
57.385035,0.000363241623781517
57.445896,0.000332861841788511
57.508102,0.000423773772818944
57.568786,0.000297428991668357
57.630673,0.000306638872037087
57.688649,0.000394325026806155
57.745663,0.000722597392864151
57.803607,0.000262826631347134
57.860681,0.000215550512626407
57.916338,0.000292566265709984
57.973271,0.000325873389052319
58.046473,0.000496478158251898
58.106095,0.000209240742033558
58.16719,0.000213754222511409
58.227369,0.00028386091166917
58.286954,0.000649564608977332
58.349978,0.000245451710454727
58.411836,0.000189927458138726
58.474466,0.000222633491350304
58.534635,0.000294113982938345
58.595863,0.000505218069917175
58.657183,0.000178180865178067
58.719101,0.000174614015185778
58.778344,0.000202083163853078
58.835066,0.000553968443290452
58.8952,0.000202348174428601
58.952428,0.0001516862928429
59.013161,0.000194914169573141
59.074389,0.000217371732933226
59.152403,0.000473126238369212
59.211531,0.000196173987764219
59.268118,0.000157985853455217
59.327033,0.000206737172946663
59.384821,0.00024424199097248
59.456971,0.00041538891730674
59.514226,0.00018537171104819
59.570474,0.000175644679832681
59.625808,0.000216566956748206
59.681345,0.000317263307725772
59.738427,0.000565349589219871
59.795076,0.000166953335033729
59.849865,0.000147745791909658
59.905363,0.000197624617134555
59.966996,0.000307456981706122
60.026795,0.000302940438779163
60.088396,0.000164856851697873
60.151907,0.000193202230642409
60.21259,0.000226167869249942
60.27173,0.000331428355662995
60.331267,0.000203278568846381
60.389551,0.00019821110812167
60.449618,0.000211420669612988
60.512145,0.0004838850010584
60.572079,0.000176207754930814
60.629352,0.000144619657655528
60.690255,0.000174625017257075
60.748274,0.000219226449348551
60.823274,0.000291512814420212
60.88005,0.000140848554749724
60.938665,0.000140863026589304
60.995357,0.000178578706093089
61.050781,0.00039965998210678
61.106523,0.00014662021531957
61.163147,0.000125340023311846
61.218852,0.000154602503071554
61.274299,0.000231789869029367
61.330756,0.000240084572878619
61.387268,0.000132398282798103
61.448354,0.000142325853441221
61.505614,0.000176191039019185
61.56368,0.000310873939236085
61.620353,0.000160547015195807
61.67916,0.000138323730852123
61.744658,0.000164514529228947
61.803813,0.000303759311024474
61.861915,0.000160869902380932
61.927676,0.000135189542223351
61.987398,0.000147326820963289
62.046471,0.000474328601264585
62.1058,0.000156171231066214
62.175239,0.000109932496926962
62.236825,0.000141249318863182
62.298052,0.000174710052359233
62.35898,0.000418115576956858
62.419398,0.000118225335679728
62.48231,9.87679859941162e-05
62.545544,0.000119127823501623
62.604041,0.000196312178428026
62.663397,0.000167659115599684
62.724365,0.000104497417335886
62.787725,0.000130122727732411
62.847218,0.000161214903509248
62.90489,0.000130163562893959
62.961522,0.000241626534500529
63.02049,0.000114203802731727
63.08034,0.000106550865424771
63.140275,0.000202737016573605
63.199501,0.000181804719008276
63.258617,9.64677584949687e-05
63.317512,9.72832729707955e-05
63.376693,0.000122055009709554
63.435774,0.000356061373324105
63.495199,0.000108710536007836
63.554839,9.57025880437078e-05
63.613212,0.000117131014442825
63.66933,0.000328226358231408
63.725297,0.000136675583733993
63.781481,0.000104490110189577
63.839931,0.000130327975142936
63.900507,0.000188122638797795
63.958368,0.000250394863960064
64.022834,0.000112868391821663
64.079656,0.000127779893681309
64.139732,0.000165282724066234
64.198171,0.000390611860056495
64.253569,0.000145790853345845
64.310152,0.000107708854753852
64.366551,0.000145964096167264
64.422721,0.000171528500034812
64.494084,0.000256598880896804
64.549282,0.000129364753471523
64.605224,0.000102321193848511
64.661296,0.000137090144696099
64.717736,0.00018459795558709
64.773689,0.000155741879496611
64.829306,0.000116556581930054
64.885466,0.000132139676222351
64.941915,0.000126414353204051
65.003572,0.000123090037339506
65.063824,0.000180020380956579
65.12581,0.000119963299605149
65.185739,9.87630059260702e-05
65.245077,0.000113642969184368
65.304679,0.000159247850133034
65.364344,9.6923123233701e-05
65.423931,8.83936277398311e-05
65.484506,0.000107616086338475
65.543768,0.000129561824657313
65.604144,7.51331380047656e-05
65.663254,8.11872933306869e-05
65.723015,0.000122375123369344
65.782319,7.51525870228542e-05
65.841939,6.45658806435239e-05
65.901179,0.000112760514953596
65.960461,8.2839354231825e-05
66.02018,6.77274268344628e-05
66.079706,0.000105794198406748
66.139196,8.50767638209253e-05
66.198259,5.93039171187103e-05
66.257869,5.04309297394916e-05
66.317245,7.39899030421396e-05
66.376894,6.03396072119264e-05
66.436383,0.000157107650257721
66.496153,5.01863182451818e-05
66.555683,3.71131499805138e-05
66.614305,4.71240665577012e-05
66.670132,6.5130941634304e-05
66.725792,6.83373123936115e-05
66.782149,3.57959986211821e-05
66.837973,4.34022084703959e-05
66.894175,5.77397366195517e-05
66.950172,6.2869327676895e-05
67.006579,3.92699835717331e-05
67.071151,4.16784420850995e-05
67.156339,4.62465050110416e-05
67.2142,7.38856294423278e-05
67.269715,3.25002294606286e-05
67.325281,3.00426124400566e-05
67.380221,3.4744103807506e-05
67.451781,5.55781845930876e-05
67.509284,3.40305111698755e-05
67.568508,3.00274935370158e-05
67.628441,4.66924294089562e-05
67.688154,3.15540007660875e-05
67.74711,2.86882637781644e-05
67.806579,3.8977497754145e-05
67.862512,4.2251275730888e-05
67.918855,2.78283781197987e-05
67.974195,2.99317263282372e-05
68.031818,3.74063355511464e-05
68.091817,3.12204757560333e-05
68.151405,5.71592099543799e-05
68.211328,2.84177205369452e-05
68.270475,2.69864663015602e-05
68.330494,3.39948111205722e-05
68.39001,7.26018005877652e-05
68.450158,3.15831902643963e-05
68.508414,2.6064229184877e-05
68.564725,3.46238764864031e-05
68.620739,4.05046257659195e-05
68.691069,7.27465211538841e-05
68.748706,2.99544098286978e-05
68.804184,2.69659724943676e-05
68.85995,3.53249124638737e-05
68.915822,4.73273029310641e-05
68.971731,7.57544796798071e-05
69.027337,2.75062985846138e-05
69.084312,2.88717513187526e-05
69.139694,3.7060733546477e-05
69.196271,9.92199429904687e-05
69.251515,3.90621221675964e-05
69.308308,2.68064060181282e-05
69.363324,3.31626908600801e-05
69.419337,3.7304493240578e-05
69.491156,7.51307217054732e-05
69.546067,3.25011139512842e-05
69.60097,2.67819025426625e-05
69.656079,3.24262537564044e-05
69.711719,5.19368269176104e-05
69.767549,3.85296075765983e-05
69.82384,2.59948551833394e-05
69.878513,3.30264497988862e-05
69.933407,4.97333192092979e-05
69.988991,3.44288535043787e-05
70.045195,2.95782168601396e-05
70.099689,4.37640129408243e-05
70.154865,3.28560762670049e-05
70.210248,3.47210602147326e-05
70.266638,6.07917998186614e-05
70.322498,3.32280230367926e-05
70.377599,2.70419183497307e-05
70.433475,3.21806975124252e-05
70.489676,3.75596874286887e-05
70.560689,8.68500038993757e-05
70.616329,2.48602454153663e-05
70.671254,2.12259081391816e-05
70.727824,2.69121330528577e-05
70.783932,3.44296791545046e-05
70.858432,4.90438692043215e-05
70.913705,2.51618431342857e-05
70.968082,2.51469408796449e-05
71.023451,3.831379477284e-05
71.080316,3.58247051324518e-05
71.136767,2.82980913714953e-05
71.193658,4.64773468101184e-05
71.248718,3.13224863361333e-05
71.319112,2.96681200334739e-05
71.374604,4.13341659356187e-05
71.446122,4.71822257073824e-05
71.501718,3.33194220467066e-05
71.558772,2.86045531326258e-05
71.61801,3.50591581750246e-05
71.677815,4.76880617278781e-05
71.737519,2.80009224625183e-05
71.795521,2.81028832785907e-05
71.851153,3.16585554209864e-05
71.90704,7.48706105585225e-05
71.963082,2.56962802884433e-05
72.019184,2.14462534672404e-05
72.091022,2.37606757606109e-05
72.146054,4.65871940932474e-05
72.20328,5.15283482678291e-05
72.258343,2.44374437437681e-05
72.314142,2.08027721897231e-05
72.370224,2.62829778913892e-05
72.425131,4.19007522303602e-05
72.481625,4.94298642560224e-05
72.554095,3.26717684464964e-05
72.610024,2.23425649702387e-05
72.66585,2.59226613442013e-05
72.722559,5.1530918687556e-05
72.777828,3.81836147413118e-05
72.833367,2.10426270523839e-05
72.889598,2.2322356936848e-05
72.944671,2.62658151770881e-05
73.407201,2.89181968232816e-05
73.462698,2.26829921772057e-05
73.518326,6.45844659405835e-05
73.577194,2.62804244911218e-05
73.636704,1.7808963931637e-05
73.712509,1.90653272475724e-05
73.771603,3.11947064862813e-05
73.831831,4.9236023090445e-05
73.891295,2.07880735462499e-05
73.950673,1.94730732818893e-05
74.010624,2.46604060469094e-05
74.069726,3.3164835029952e-05
74.129578,5.19999006691249e-05
74.188766,1.91891155354433e-05
74.248311,1.82345689285186e-05
74.30856,2.33272130893884e-05
74.368318,3.20086361146429e-05
74.428284,5.14879576881183e-05
74.906962,5.14879576881183e-05


==> figures/convergence/rockerarm_91k_ourcond_grad_rtr.csv <==
0.077279,474.083227970424
0.095743,417.097645677388
0.118363,499.078788224111
0.140259,620.234148597467
0.159874,450.481430210888
0.179463,385.873419786018
0.204627,402.684373088851
0.238389,343.867634159853
0.265229,323.765921965254
0.292858,363.129718153107
0.311351,231.789401901262
0.329255,229.996715224325
0.35715,195.167121057657
0.382691,173.19163217315
0.406686,187.419728631438
0.431777,228.768024898481
0.450638,144.596497094221
0.475445,133.855412987168
0.500836,104.878227615618
0.52586,128.786625591797
0.550943,138.962443962134
0.568891,85.9931093439735
0.587096,97.7932732583247
0.612534,98.1137831169829
0.636951,85.7347913998516
0.66113,92.7170566616232
0.685277,118.786473716902
0.702587,76.7376922496945
0.719892,69.4724656647193
0.744372,74.52879129589
0.768651,65.2460641966894
0.792899,82.1126957781594
0.811586,56.7612184711558
0.830006,54.2144838789649
0.854624,54.9615230986248
0.879152,61.5804006769013
0.903583,64.3169612673662
0.929429,81.0548573754164
0.948897,49.8852362638792
0.967181,52.1146836346321
0.993231,45.8825773979961
1.019386,41.9812636360621
1.04525,49.3971406110542
1.069655,57.3151256129547
1.087726,34.5906363836736
1.105918,51.2085186143063
1.13078,41.2580978062073
1.150076,58.3522436341973
1.167971,36.6930755110154
1.185982,31.0620788035958
1.210643,30.1125483830081
1.23492,59.1543531141266
1.253131,29.2721379961412
1.276967,32.1103418002046
1.301562,36.0985782080693
1.32613,42.7928398367814
1.350855,54.1474219110267
1.367907,33.8767890817905
1.392632,28.3991519755965
1.417024,22.6241936200393
1.441684,23.027466238941
1.465968,27.66099051152
1.491287,30.0357081977225
1.509271,30.0357081977225
1.526833,22.3069594237273
1.545029,24.771204316245
1.562659,28.7647114321112
1.580646,34.9660678915554
1.604975,26.3422721486633
1.631094,26.2029542781446
1.657477,38.4113045741643
1.682032,37.9522027731186
1.706503,37.411823589323
1.730955,38.7568960484768
1.75565,38.7568960484768
1.773681,24.2710664241175
1.793212,25.3049841792345
1.819017,22.7411694696358
1.845099,30.0988681677299
1.864289,42.4419445193041
1.883711,29.6804190878528
1.903144,23.2518822262442
1.927605,23.6677317707583
1.952051,28.4846323898983
1.976481,28.4846323898983
1.994434,13.1532283102914
2.018855,17.7612334971274
2.042353,19.7036270398836
2.066192,26.2517341337748
2.090995,18.3368367634301
2.115507,23.9995173187694
2.133442,14.9167638585002
2.153556,13.6493353920288
2.177423,11.1332876934422
2.201113,12.2478171789233
2.226642,24.3295260976822
2.244252,11.6661543979018
2.268578,14.9960255482287
2.293714,16.4670689853122
2.317769,16.7512101739219
2.342814,24.3392559181247
2.360405,15.5578610388091
2.377231,13.1599735778064
2.402321,16.6971177838731
2.425678,16.6971177838731
2.443628,12.8154051891711
2.468441,12.6561843557174
2.499481,9.69062367447734
2.530851,9.69062367447734
2.555165,7.16232238893782
2.58034,16.0422295456966
2.618921,10.0807888989487
2.657359,13.1250516050779
2.675718,9.54722985394598
2.699617,7.78842594070399
2.731098,8.73089418236151
2.761975,7.97717161083888
2.793157,10.8781283472229
2.817955,11.0473988986455
2.842816,11.481133482345
2.867825,10.7407768379715
2.891563,17.7474001835946
2.91717,18.3538819733698
2.935237,18.3538819733698
2.952434,13.4828903913473
2.970851,14.1554487097627
2.995297,20.5730654558401
3.020253,22.2933583108917
3.044485,21.6744524099589
3.075835,13.7150884226794
3.093487,13.7150884226794
3.111416,11.4101983491383
3.129333,12.5443302761889
3.153727,11.1233042214413
3.178129,10.1382629687786
3.209716,6.88529932742813
3.241144,8.08796279014087
3.280706,8.08796279014087
3.311724,5.17470022313891
3.342361,5.17470022313891
3.368534,5.47143412270426
3.393124,7.73159713765885
3.424125,7.73159713765885
3.448686,5.71441829932364
3.472935,6.73095286632967
3.50437,6.73095286632967
3.528677,3.98401694064169
3.553524,7.3364540363235
3.585294,7.83277460915138
3.609404,7.83277460915138
3.627635,9.39521112357666
3.653417,8.53359011757844
3.679968,15.1000280715476
3.704233,19.5514941534758
3.728849,27.0471591510891
3.75326,23.9272907383995
3.777806,19.9988683116323
3.802393,24.9854050017027
3.819779,14.7331519639713
3.843446,14.3964966505826
3.866263,9.77623945677197
3.890438,11.9295341350638
3.925185,6.32139856556675
3.955549,5.3738812573079
3.99354,2.67865268650571
4.03769,3.59207371440078
4.08928,3.59207371440078
4.134322,3.24821719428814
4.173567,3.24821719428814
4.210865,2.50382687838013
4.234481,2.50382687838013
4.253063,3.25246390749337
4.277361,3.07910702711985
4.308454,1.64436513776585
4.339685,3.2354871012335
4.381663,3.2354871012335
4.412972,2.49184011734084
4.450572,4.91975872519885
4.501236,2.47234577841465
4.565966,2.47234577841465
4.617668,1.05338662834091
4.669188,1.91175324725435
4.707067,1.91175324725435
4.737494,2.15702448688242
4.77517,3.54499011454376
4.813798,3.76497125297551
4.851997,3.76497125297551
4.875907,2.68523653374572
4.919465,3.19100566965168
4.976577,3.9461412334641
5.00195,1.9759062659695
5.026907,3.32398553030069
5.058337,5.839410628126
5.097106,3.7545927634576
5.141538,4.11170165117566
5.172612,4.11170165117566
5.197266,3.44679177394566
5.228317,6.06911892200795
5.246271,2.73114030499586
5.277314,2.24985984657633
5.308966,4.34864849661799
5.360575,2.63841732042956
5.418769,1.63484824483994
5.484266,1.63484824483994
5.529047,0.87190212517779
5.57142,3.1345292472771
5.604318,3.1345292472771
5.628903,3.74564569164336
5.660872,4.95747867562994
5.706727,3.8456947877196
5.737742,3.8456947877196
5.761737,3.07870647393802
5.827649,1.9641820519048
5.872329,2.43774915497631
5.941613,2.43774915497631
5.9731,1.65886618408391
6.011213,3.21172956135495
6.063015,1.79095492177566
6.107686,1.79095492177566
6.146341,1.42214476223988
6.190565,1.42214476223988
6.215252,1.37850642448773
6.259762,1.08285840218938
6.304642,1.39267598309332
6.400378,0.397107752516386
6.452447,3.56709624929237
6.483679,5.11465498043084
6.514646,5.11465498043084
6.539358,3.46170461925074
6.564072,3.46170461925074
6.582969,3.40586596076871
6.608001,3.57796292732015
6.64556,2.8269674463363
6.683421,9.28399779593116
6.715167,15.3990274836944
6.733544,11.0153750156146
6.751668,13.2628490806116
6.77704900000001,19.1573178949257
6.802146,16.3513195161057
6.819892,7.80130692543063
6.837214,10.3892572288592
6.874406,3.01510084442042
6.93543500000001,1.01717907870152
7.10760500000001,0.102164606135454
7.33653300000001,0.00266539980761394
7.83695100000001,9.58489903336526e-06
8.67419600000001,4.62256413863139e-10


==> figures/convergence/rockerarm_91k_raycond_grad_ray.csv <==
0.029932,217.736359553226
0.22149,284.952686105403
0.257424,162.386542631766
0.296351,163.719265617269
0.336939,199.714997528432
0.380417,211.514901000741
0.426463,150.455610680542
0.474995,156.639874322102
0.527044,176.788925840544
0.580973,140.836595099671
0.638686,123.17500048795
0.6987,107.320330895283
0.758404,79.8698644357903
0.817752,79.7679632036426
0.877851,69.0441890211801
0.937074,65.3045889693803
0.996596,39.3236526966679
1.056741,31.0350512986744
1.116571,39.3237916058365
1.176303,35.0279590186442
1.236,35.3538997399042
1.294674,33.7220547130045
1.352024,28.6026717366826
1.410445,34.8212034248174
1.471399,42.4050191339249
1.529696,28.2612056092778
1.588714,24.7047158627284
1.648143,23.195424573325
1.707791,22.7995433151263
1.767303,19.5703740031743
1.826935,18.1326167783284
1.886474,25.3585768701761
1.945958,21.4334660208321
2.005449,18.3111378810234
2.063938,29.2167827104306
2.123005,12.9372867604261
2.182342,13.9677701459196
2.241608,19.6134686595296
2.300791,23.1161519563185
2.360508,14.5943600938255
2.42067,11.9931339895262
2.480175,8.99358859366882
2.536058,8.98752884019428
2.591662,11.9249138445508
2.647628,12.5648905319485
2.70402,7.68350994458114
2.759737,6.39722433566604
2.815059,9.01987033613662
2.870361,9.03333465409294
2.925536,8.85342739922914
2.980176,9.96304886457302
3.035667,10.0629005436565
3.091404,6.3016556694808
3.146101,5.88610494052721
3.201573,8.51131497196623
3.257549,12.2017587652061
3.327148,15.1470807008644
3.381767,15.5559362255487
3.438241,16.1515047712768
3.493672,10.6280522998789
3.548795,9.74291777225095
3.604101,7.35613935026182
3.659505,7.42690755328441
3.716362,9.53247501153212
3.775807,6.55817123465406
3.834712,6.61826357286683
3.894109,8.20286633203944
3.953305,7.09974161426506
4.010813,11.3381387417678
4.067116,6.68222400922335
4.123008,4.31288906431981
4.177607,3.91198250766835
4.232811,7.63985596914942
4.289811,4.40057672250036
4.348936,4.82184531150862
4.407962,7.55793503611539
4.467103,14.8897309644218
4.526732,14.2917438843829
4.585601,8.25960617592304
4.644407,11.5116048232833
4.703059,11.4628962582036
4.763515,11.6869586076125
4.822911,13.3343238455598
4.882416,12.3281522956339
4.942152,12.1800277104397
5.001944,15.3586179998797
5.061357,9.69836226340872
5.120185,15.0327459890514
5.179509,17.2482688005317
5.239182,12.2896494705984
5.298802,7.62601413143834
5.357705,7.5724807069539
5.41652,9.05894437791225
5.476562,10.1467251350451
5.536322,5.72380903138545
5.596343,4.8932213324454
5.655348,6.33765258762579
5.715126,7.96765122124675
5.774577,6.29281271874444
5.834258,4.85188530894109
5.891857,6.05927081340058
5.949125,6.39709793304104
6.004038,6.96026674211311
6.060078,9.49325923807841
6.11593,5.32757925861483
6.171772,3.82071007857848
6.227528,3.64723379883132
6.283004,5.65189918962087
6.338512,4.4605370159669
6.394453,4.68118260440516
6.450216,5.31941682925731
6.50626,4.79735014049904
6.562653,3.33461449493229
6.619293,2.56016421729357
6.674717,2.64518814682209
6.730596,2.38308400067493
6.786079,4.46709875243067
6.840737,2.47971639062512
6.897183,2.69014852344347
6.952999,3.75754646210339
7.00941,8.18497979746139
7.06527,3.63147842690171
7.120787,3.41265184585975
7.175941,4.23133365593812
7.231352,7.57795848638435
7.286722,10.345053229274
7.342231,13.2551177334686
7.397663,10.5493859753573
7.453126,5.97691394049381
7.508417,8.57846581776703
7.563782,4.48508794545877
7.619178,3.93052316091142
7.675481,3.27153674312415
7.731704,3.06195716884902
7.787462,4.3825844243093
7.842947,2.58740887151755
7.898308,2.65111561880568
7.953715,3.93233103045821
8.009642,5.82535543973514
8.066047,8.10249162710647
8.121057,6.41637044874159
8.177075,4.87777680658972
8.232985,9.8295902220576
8.288895,9.24312629856584
8.344606,12.9921933910869
8.400411,8.01355715334512
8.456245,7.06626899165211
8.51171,8.65373900294716
8.567613,7.14001059383725
8.624141,10.2774479495925
8.679885,13.5458570070596
8.736004,11.9598584950413
8.791228,10.1120943968946
8.846983,6.0622793506816
8.902127,4.59966304982009
8.957684,4.2781140303945
9.013884,3.73772396097018
9.069351,4.86458331201845
9.125054,6.3493213259519
9.181322,5.67490576054407
9.237266,11.0594842333733
9.293155,14.3680396757776
9.351302,14.6766073350932
9.426322,12.6965423073809
9.502044,13.0537645396063
9.561539,12.9299411924954
9.620913,5.16381306087914
9.680415,3.49573299342588
9.739841,3.99871975733547
9.799372,5.72385434179186
9.859017,3.05410024572231
9.918509,2.78365194336384
9.977569,3.51906313946464
10.036451,6.49203533064461
10.09535,2.56757914000582
10.154726,1.85973426060486
10.214003,2.05503002280033
10.274109,4.06054164650493
10.333759,1.16663222128102
10.393645,0.904679925737695
10.451922,1.06653126737167
10.507707,2.74046794428556
10.563797,1.04199925996684
10.619837,0.816850794237398
10.675813,1.03567133262916
10.732009,1.52387969652191
10.78796,2.3063779520365
10.843213,1.40985365160635
10.899292,1.9767906282309
10.955298,2.55758924394267
11.011506,5.20983794407787
11.066952,2.36811141566894
11.122071,1.71017112262788
11.181123,2.05310835676355
11.23976,1.6314706596623
11.299259,1.56320382454894
11.358144,3.27066344052829
11.417138,0.987568720235544
11.477499,0.739421207967483
11.537241,1.00184117849286
11.59505,0.981901801087951
11.666256,1.74853079889912
11.721263,0.650756521543767
11.77757,0.526022165635457
11.833799,0.64889959934376
11.90263,1.00416038516037
11.9622,0.510056602412892
12.022401,0.390262971158453
12.08171,0.555434888317233
12.14158,0.762886019086056
12.201472,0.430716587802815
12.261134,0.354276995875854
12.317226,0.399328920331407
12.373527,0.805927459933317
12.430229,0.3427587048172
12.486627,0.309968346988313
12.542345,0.371824341579422
12.598121,0.955601733099968
12.654522,0.364081770852443
12.71084,0.266716647183818
12.76749,0.352151414927657
12.823818,0.423543860448387
12.899409,0.678812474967592
12.958294,0.32908224368178
13.017978,0.288091990245358
13.077666,0.377214936147124
13.136741,0.94927733897453
13.195856,0.372969080153376
13.255989,0.295356858191309
13.315405,0.381780571245631
13.375627,0.39792993370999
13.446974,1.03104206958198
13.502663,0.40452233629801
13.558695,0.278777583790692
13.614792,0.365671508621456
13.670796,0.604023778946872
13.726513,0.414884734549504
13.78238,0.286496640449832
13.83813,0.449232943027457
13.894032,0.463418663430243
13.95152,0.318167832446769
14.011048,0.30075808061921
14.070622,0.38307670740115
14.130084,0.308048109790076
14.188949,0.580541712072984
14.248719,0.316821000210654
14.307944,0.217521189338045
14.3672,0.165922190760917
14.426462,0.389103915263547
14.488946,0.228870814640617
14.546032,0.191131620445331
14.602013,0.232808125230334
14.657762,0.381571996233296
14.714104,0.169094294150382
14.769621,0.153734976924937
14.825004,0.172920904966807
14.880706,0.468520431453947
14.936838,0.16311755009392
14.995695,0.121089591402165
15.051575,0.149588819228368
15.107642,0.171229476424344
15.179275,0.310317619355859
15.23525,0.12551648206674
15.290748,0.121275524409828
15.346186,0.148532682081014
15.418237,0.226800064468534
15.475358,0.122814554514221
15.534895,0.106322332100241
15.593939,0.152611661148471
15.652903,0.192469322508447
15.711909,0.11574379769387
15.770952,0.114308136224363
15.830134,0.152249309681435
15.887285,0.134988918416957
15.943048,0.20258570689296
15.99885,0.116577641114943
16.0546,0.114324928954172
16.110394,0.160394811245817
16.16648,0.260058231722039
16.222679,0.118089071759508
16.278575,0.109319744512248
16.334877,0.130861751659596
16.394318,0.278108741065748
16.454018,0.137193845011652
16.513035,0.106570270470394
16.572416,0.161292858952013
16.63151,0.257270983340396
16.691031,0.149444756306237
16.750578,0.121767413632027
16.809826,0.133096944632123
16.869341,0.464684243700106
16.929221,0.124854202175502
16.988875,0.0977395789923639
17.048521,0.122947624464679
17.106233,0.200796406145382
17.166604,0.179127887000405
17.226956,0.108360261203566
17.286778,0.126653719481828
17.346026,0.160569803272648
17.405292,0.1335531310653
17.463476,0.102171428632393
17.519655,0.0990538968945607
17.575232,0.114009744119515
17.630752,0.15161691722558
17.686127,0.0889496857786642
17.741647,0.0762201958393366
17.796988,0.0828224297478891
17.852778,0.198063857984029
17.908364,0.0809076532645214
17.965797,0.0605371584712365
18.025192,0.0705513631686412
18.084443,0.0914377492777901
18.16058,0.0936471913709422
18.220064,0.0531356679865682
18.277552,0.0548239950342932
18.33227,0.0848681724055899
18.388938,0.0821775853834482
18.445086,0.057801628126155
18.501098,0.0696362016866169
18.556936,0.0822347423785697
18.612662,0.0702226490732288
18.668038,0.129182229239445
18.723294,0.0608679541829591
18.778806,0.055228826921516
18.83426,0.0711634451741541
18.889671,0.150107868579787
18.945472,0.06566174606677
19.001708,0.0465369371079014
19.057615,0.0583362711261881
19.113524,0.0767002848467644
19.169854,0.13244226991559
19.225646,0.047495429791697
19.281299,0.044958740885447
19.337261,0.0559637940765704
19.393177,0.149701266723319
19.449246,0.0561062146086296
19.505111,0.0406867856980997
19.561077,0.0540667916765216
19.617373,0.0608317030238189
19.688963,0.124220620319762
19.744965,0.0599215361107508
19.800456,0.0474680836633976
19.85656,0.06481242065711
19.912396,0.111113864166155
19.968029,0.0725469370633813
20.023377,0.0621510007744486
20.078747,0.0843005288869056
20.135694,0.118240307657984
20.192002,0.0781936163479798
20.248083,0.0681105098414632
20.303759,0.0852166890643159
20.359352,0.0779687563199952
20.414819,0.103283419445206
20.470407,0.0637738260299657
20.525194,0.0614071186490765
20.582248,0.0897999499515835
20.638096,0.0673556219423713
20.69388,0.0527807535355666
20.750282,0.0604328833840509
20.804967,0.0668913288001675
20.861112,0.0513853358071005
20.917182,0.0484262533564053
20.972867,0.0441943760223269
21.028653,0.039714217717894
21.083937,0.0589866445781456
21.139828,0.0360106483210738
21.195618,0.0334609771697202
21.251548,0.040190945535068
21.307646,0.0907899893636228
21.363681,0.0309090447206902
21.419601,0.021806684009262
21.475511,0.0277902971435877
21.531088,0.0321527444552402
21.601967,0.045491538879655
21.657562,0.0211107207525981
21.714236,0.0223213863704863
21.770296,0.0288950503354416
21.825802,0.0758480282670268
21.880776,0.0262252420724431
21.93662,0.0195502317424622
21.992486,0.0242531785566844
22.049003,0.027037610013773
22.120114,0.050067413981216
22.175968,0.0223208105638095
22.231873,0.0200679262501666
22.286601,0.0244606260527509
22.342345,0.0428183590190363
22.398261,0.0258388108217384
22.454576,0.0186550049735334
22.510365,0.027576042497542
22.566877,0.0394427405273844
22.622525,0.0231868545239568
22.678068,0.0189250946348292
22.733133,0.0213714781198698
22.7892,0.0519094749324208
22.843905,0.019101048256049
22.898722,0.014541449003214
22.953922,0.0184816507607534
23.008285,0.0420017347557601
23.064043,0.0151000442585501
23.119054,0.0108714650632266
23.174475,0.0138641243786717
23.229268,0.0153075170084283
23.301312,0.0312755909874689
23.356133,0.0134152116681905
23.410834,0.00967567824558449
23.465748,0.0122152878110478
23.520737,0.0285591033493472
23.576011,0.0122292506643096
23.631219,0.0100220128538254
23.687023,0.0123027493073678
23.742593,0.0146896268309972
23.813935,0.0241902448381008
23.868995,0.010596007227051
23.923878,0.0109991593921166
23.979065,0.0134415853659735
24.03436,0.0260994003914185
24.089459,0.0121713950169053
24.144263,0.00901019967663309
24.198802,0.0122684377731223
24.255744,0.0191329303581577
24.310694,0.0123882974330177
24.365343,0.00948908266654212
24.421649,0.0142750017088454
24.477411,0.0115002906608228
24.53318,0.0118920632246117
24.588791,0.0285675683021891
24.643648,0.0111310366025212
24.699774,0.00882500431259477
24.7553,0.0113161533599904
24.813342,0.0124949239291747
24.889021,0.0264458227790521
24.948311,0.00944335858701264
25.007044,0.00784768857385956
25.065773,0.00979040700360549
25.124706,0.015104047378263
25.183497,0.015090547869988
25.244806,0.00724104664805583
25.303893,0.00799281559204789
25.363015,0.00947880249553256
25.421441,0.0206535299851058
25.480686,0.00779710640359365
25.53963,0.00724207189985922
25.599024,0.00850597816222148
25.657956,0.0134788783994928
25.716526,0.0103116768672512
25.773425,0.00665877268067424
25.828928,0.00837638549081417
25.884604,0.0117409792934927
25.940306,0.00895512778872863
25.995838,0.0143853084444392
26.052059,0.0104005290537663
26.107335,0.00801834272408806
26.163368,0.0104946333158072
26.219318,0.019062346048705
26.276079,0.00878116051102517
26.335762,0.00615094829157703
26.395419,0.00884195632129904
26.454033,0.0100443026442601
26.52861,0.0224834126190607
26.587367,0.0080990590679001
26.646457,0.0068424447607763
26.705271,0.00866643867332759
26.763915,0.0109027915423255
26.838735,0.0178517543292787
26.899122,0.00808615064943448
26.958126,0.00816454822101901
27.017522,0.00986119069049924
27.077122,0.0298737908168632
27.135868,0.00966491708206486
27.195172,0.00708853885498246
27.254002,0.00910834442497383
27.313934,0.0103930176139888
27.390662,0.0193086077125511
27.449298,0.00795273685449716
27.505673,0.00731802638406262
27.561505,0.00969096697370755
27.617297,0.0167827546589554
27.673384,0.0113592044822528
27.728962,0.00812634162471532
27.784634,0.0119211627104769
27.84015,0.0161199337358879
27.896117,0.0104366863394942
27.95157,0.00813275997554446
28.006748,0.00944306113972612
28.062351,0.00856812587527415
28.118162,0.0138964962362344
28.174203,0.00792327813819297
28.23082,0.00556601066161433
28.286077,0.00592068857418787
28.341534,0.0138494500087156
28.397446,0.00530671309098278
28.454922,0.00466444288010398
28.514597,0.00534695566213963
28.572866,0.00913045077761339
28.628298,0.00421191511994618
28.683981,0.00325904917007003
28.73955,0.00424859148738035
28.795292,0.00755151804456397
28.850109,0.0034772978923657
28.905604,0.00263660203029822
28.962156,0.00291071660170449
29.017527,0.00670462999276048
29.072451,0.0028957931003326
29.128353,0.00198741127387461
29.183341,0.00230830334338237
29.237945,0.00474400543746552
29.29326,0.00275304172429944
29.349604,0.00193277268107977
29.404652,0.0021652516040711
29.460309,0.00494197471735451
29.515688,0.00233912777843591
29.572046,0.00183338517413035
29.628922,0.00209050026576826
29.684496,0.00452540472607404
29.740497,0.00235599575042476
29.795918,0.00168809461208882
29.851815,0.00188664076718649
29.907967,0.00245561684969459
29.978472,0.00316024583859449
30.034117,0.00159634969596806
30.089567,0.00155258734453954
30.145029,0.00190677742219706
30.200445,0.00446350608645595
30.255765,0.00161127487378247
30.310634,0.00141768590173631
30.365156,0.00179943836045881
30.420661,0.00219765987934118
30.475274,0.00471993395695441
30.529908,0.00170005167492525
30.588862,0.00159162727576567
30.64896,0.00204048910184666
30.708791,0.00282740193003392
30.768248,0.00498347492984455
30.828125,0.0015941906992111
30.88744,0.00147217144499718
30.94198,0.00194099552147503
30.998436,0.00403061884261997
31.053213,0.00210581267712691
31.108282,0.00154808167393762
31.164114,0.00180204423042007
31.219842,0.00362306975445423
31.275294,0.00182086772596069
31.331515,0.00156083240941255
31.387295,0.00177956384608494
31.443348,0.00317326689052141
31.499707,0.00205278571139975
31.555325,0.00139045006596083
31.611833,0.00180716730104332
31.666646,0.00282676886416066
31.722311,0.00187546291240865
31.777784,0.00164975919395672
31.833939,0.00211461749565495
31.889855,0.00187384388087535
31.945583,0.00478574979925778
32.001873,0.00191879847440995
32.057387,0.00131405785407567
32.112885,0.00108588760950569
32.169237,0.00320862746219298
32.225912,0.00187398711722584
32.281335,0.00145522596597306
32.337468,0.00173400928319671
32.395926,0.00300232739895025
32.45516,0.00158072660703839
32.514421,0.00138488045878747
32.572586,0.00155795631195812
32.627833,0.00479519515618876
32.683445,0.0014565858755157
32.738453,0.000965937699086958
32.794679,0.00120963821076467
32.850375,0.00155665097859491
32.906216,0.0031113467960422
32.961831,0.00107872358045023
33.017808,0.00106872516341793
33.07364,0.00130862206594857
33.144934,0.00197673997707485
33.200977,0.00107775927170982
33.256017,0.000902274431780094
33.311329,0.00121834077054285
33.366639,0.001658266818462
33.421369,0.000934558173332132
33.477653,0.000878521679514382
33.533397,0.0011109402169627
33.589379,0.00122455051565087
33.648626,0.000880381840395144
33.707442,0.00100728067454252
33.767109,0.00111501562524425
33.825867,0.000969309739293261
33.885153,0.00214923455443776
33.944108,0.000837165520814071
34.004019,0.000719787510270939
34.060851,0.000921181448284893
34.116957,0.00238255451288265
34.173778,0.000836299582814504
34.22944,0.000601437052478564
34.285213,0.000777473962219584
34.340883,0.000856670958940474
34.410869,0.00158151728697304
34.466137,0.000642446203575007
34.522416,0.00062689965469391
34.578817,0.000817724311665007
34.634577,0.00135016405708749
34.690678,0.000897128120971291
34.747014,0.000616504266936859
34.803385,0.000892873391075345
34.859335,0.00126908834477956
34.915126,0.000931084537798117
34.971166,0.000834102986810832
35.031034,0.00128251631175911
35.090227,0.000944644379267509
35.149589,0.000831428465386431
35.208435,0.00130198291373822
35.267967,0.000973485672924827
35.328019,0.00100125878357487
35.387081,0.00186259396951622
35.446673,0.000948929808008254
35.506406,0.000850101742339167
35.564488,0.00107989276375393
35.620708,0.00111943500973747
35.692528,0.00265534794431117
35.748105,0.000978669569216285
35.804062,0.000687183200962522
35.859651,0.000871152166381608
35.913881,0.00141221512259764
35.969809,0.000965757129995663
36.024573,0.000712017856011421
36.080403,0.000991910978491044
36.135909,0.0011836070298823
36.191692,0.000924038333040171
36.247576,0.00126850137774436
36.303569,0.000867318193969412
36.358985,0.00076248779765524
36.414127,0.000984361708889223
36.46957,0.00176201646239882
36.526654,0.000719706198127952
36.586547,0.00047799708136004
36.646482,0.000605058383602599
36.703809,0.00066488466985254
36.775683,0.00151587763795483
36.831713,0.000565352328621149
36.887884,0.000409900609200454
36.943853,0.000538040623199165
36.99989,0.00111300070588428
37.055674,0.000615324564988304
37.111677,0.000442187889804629
37.166812,0.000629600147377979
37.22259,0.000684412815819819
37.27814,0.000501691725918185
37.333798,0.000603515881164605
37.389734,0.000922960962177138
37.445563,0.000532275003265924
37.501302,0.000435097119018885
37.556545,0.000515240272238734
37.612074,0.00100202444925703
37.667735,0.000810581092982967
37.723823,0.00039058408076328
37.779959,0.000421326469332006
37.83541,0.000590902531714448
37.891102,0.00104572649674335
37.946326,0.00055224479236018
38.003125,0.000452441153625177
38.058834,0.00056365801014969
38.115,0.000853255760705481
38.170492,0.000555657299984135
38.22607,0.000444253706433917
38.281023,0.000689149805224934
38.336452,0.000521758153372031
38.392081,0.000451333795103086
38.448599,0.000797157583850255
38.503383,0.000511473511562863
38.558972,0.00047719834241296
38.613931,0.000529755723009541
38.685083,0.000549959569552841
38.740163,0.000364337504851808
38.795719,0.00033450612882849
38.850228,0.000465874419204703
38.906221,0.000336367520931391
38.962136,0.000303106283021447
39.016913,0.00041511647972323
39.0727,0.000357640725165735
39.127567,0.000319657839488403
39.183678,0.000649289624279632
39.240101,0.000292637002391311
39.29597,0.000271401431672983
39.352039,0.000321259937134826
39.407488,0.00071031336732007
39.46679,0.000302656180518218
39.52598,0.00019025409785655
39.585623,0.000239970214341692
39.645256,0.000284469752072193
39.720487,0.0005561082365655
39.779631,0.000206411624328913
39.836551,0.000167292219302924
39.89263,0.00020550079874562
39.948407,0.000412703542848474
40.004319,0.000218930287338894
40.059722,0.000162695056847795
40.11603,0.000218632821541654
40.172094,0.000339085744659776
40.228269,0.000184339875001458
40.284268,0.000150596926127382
40.340522,0.000163872559843363
40.396885,0.000351783209802525
40.452448,0.000189729531294534
40.508383,0.000134352034456162
40.568045,0.000165888219210305
40.62814,0.000308331346230897
40.688337,0.00019127932270215
40.747887,0.000133210966669964
40.807556,0.000151987590536897
40.866665,0.000223975774375348
40.923947,0.000227341571323578
40.979398,0.000150385070283225
41.03546,0.00012903817598379
41.091124,0.000164396633979667
41.147313,0.000165259676605661
41.203319,0.000137571981519007
41.259866,0.000141157565842003
41.315743,0.000187951855065665
41.371789,0.000153643594408222
41.42764,0.000125695360052011
41.483985,0.000149021240515764
41.538622,0.000226740974327233
41.594807,0.000144190282415922
41.650812,0.0001329408231594
41.706263,0.000223047833171538
41.762267,0.000151951036897546
41.818317,0.000127928511739247
41.873918,0.00019758660035579
41.93007,0.000138239735274874
41.985989,0.000134541348653776
42.04232,0.000237301754758677
42.098476,0.00012473513443095
42.154648,0.000118733857943879
42.210458,0.000144154471326599
42.267034,0.000270835809650267
42.322769,0.000124520118328359
42.378302,9.30769065909185e-05
42.433817,0.000106567274733416
42.489329,0.000193444314632986
42.544728,9.6024086086507e-05
42.599862,7.47439184022833e-05
42.655432,0.00011674420518142
42.711314,0.000163866758950878
42.76648,8.31318518187161e-05
42.822319,6.86282316572213e-05
42.878417,7.85951373562005e-05
42.937593,0.000203058384126094
42.992773,7.17625405347799e-05
43.04709,5.68464411343483e-05
43.102866,6.50990714327726e-05
43.157781,0.000171882436026091
43.212033,7.07976114726359e-05
43.282264,5.22905815795429e-05
43.337772,5.74456945913387e-05
43.393377,6.54734133846398e-05
43.447931,0.000179478733109934
43.502408,5.10860424679826e-05
43.557954,4.28114831661951e-05
43.61341,5.57486231395231e-05
43.908323,8.74351570167543e-05
43.963025,5.17226019162082e-05
44.01748,4.09789251223119e-05
44.072549,7.37687198270655e-05
44.127541,4.7753932930017e-05
44.182425,4.0183098880293e-05
44.237956,7.46933405559872e-05
44.292844,5.64316833096914e-05
44.522316,3.96079352561399e-05
44.581987,4.30305581599377e-05
44.641097,5.83606730502187e-05
44.700554,3.68171687278672e-05
44.758097,2.83450165904407e-05
45.29267,2.83450165904407e-05


==> figures/convergence/rockerarm_91k_raycond_grad_rtr.csv <==
0.004958,240.852687762591
0.029437,397.506818135809
0.047082,231.143560518783
0.064795,226.939332126612
0.089519,208.014601598835
0.113789,186.061953794344
0.138149,186.061953794344
0.155993,121.631188235623
0.173914,116.457263521851
0.198337,97.080708419086
0.222703,76.8255152022263
0.246903,76.8255152022263
0.264478,48.845136084645
0.282416,56.5718833731189
0.30648,57.0936354331209
0.330558,46.9066517671781
0.354997,46.9066517671781
0.372701,29.722300656109
0.390516,31.9880707575432
0.414781,22.303451445874
0.439117,25.4871674739164
0.46929,20.1963259496924
0.488167,20.1963259496924
0.505706,17.8548633301474
0.531442,20.4802500765281
0.550378,23.7703272782642
0.568206,16.4749526853254
0.592582,14.8659315473396
0.61647,15.5357392518862
0.64081,30.065742216998
0.658044,15.4707730009499
0.683961,14.6132264318105
0.713198,14.6132264318105
0.730336,11.0307898106122
0.75516,14.8661319919107
0.78625,14.8661319919107
0.810437,9.41932489854797
0.834217,14.1037202497468
0.865059,14.6872529637141
0.895661,14.6872529637141
0.919604,7.87224049761333
0.944306,13.4899820528475
0.97495,13.4899820528475
0.999494,8.49376889817978
1.023692,11.988205704734
1.054815,11.9632003582298
1.09274,8.12433132971299
1.123701,8.12433132971299
1.15497,6.5480588915877
1.185912,9.6889879788568
1.228932,7.86208842572808
1.301163,6.13829723348583
1.338956,6.13829723348583
1.363024,2.35226781629236
1.387494,5.82968306088643
1.424841,3.33715085142301
1.46305,9.45290315960705
1.507023,8.07761746489176
1.539568,10.1779499727639
1.576742,10.1779499727639
1.600961,5.51759084512338
1.638803,9.13513509149278
1.68365,9.59459213281674
1.714683,9.59459213281674
1.732339,5.01650175347273
1.763841,6.71895148640334
1.808123,2.80588541857649
1.859792,2.80588541857649
1.897444,1.59375262817917
1.934807,2.87126702420029
1.985544,7.03138383097041
2.063083,7.3082971924236
2.093532,1.30279659224801
2.230281,1.57027596243868
2.273852,1.57027596243868
2.311969,1.64023937592719
2.348925,1.64023937592719
2.380719,1.22850837855156
2.412583,1.63883886592113
2.49719,1.63883886592113
2.528991,1.02340922821937
2.600485,0.704347677264006
2.645987,1.06863821546823
2.677544,1.06863821546823
2.702355,1.45985543001346
2.734238,1.56310919358864
2.785728,0.125006713534523
2.938644,0.00348011332088865
3.305428,2.63685559874406e-05
3.839712,1.07799591062906e-09


==> figures/sphere_energy_octa.csv <==
2.8097e-05,32.03
2.8097e-05,30.681
2.8097e-05,26.284
2.8097e-05,30.875
2.8097e-05,29.061
2.8097e-05,30.245
2.8097e-05,29.249
2.8097e-05,30.072
2.8097e-05,26.414
2.8097e-05,28.925
4.8401e-05,33.019
4.8401e-05,27.288
4.8401e-05,26.101
4.8401e-05,27.909
4.8401e-05,27.87
4.8401e-05,30.014
4.8401e-05,25.975
4.8401e-05,27.31
4.8401e-05,25.94
4.8401e-05,25.239
7.6896e-05,26.595
7.6896e-05,23.978
7.6896e-05,25.179
7.6896e-05,23.323
7.6896e-05,23.743
7.6896e-05,23.684
7.6896e-05,25.882
7.6896e-05,23.838
7.6896e-05,29.063
7.6896e-05,23.983
0.00011476,24.221
0.00011476,24.384
0.00011476,24.61
0.00011476,21.889
0.00011476,22.001
0.00011476,24.053
0.00011476,25.484
0.00011476,22.465
0.00011476,22.503
0.00011476,24.344
0.00016187,21.272
0.00016187,22.598
0.00016187,22.573
0.00016187,21.632
0.00016187,22.976
0.00016187,21.973
0.00016187,24.466
0.00016187,23.74
0.00016187,21.202
0.00016187,21.103
0.00022074,20.062
0.00022074,20.306
0.00022074,20.263
0.00022074,22.059
0.00022074,20.477
0.00022074,21.583
0.00022074,20.697
0.00022074,20.249
0.00022074,20.471
0.00022074,20.399
0.00029569,19.425
0.00029569,21.284
0.00029569,20.039
0.00029569,19.853
0.00029569,19.865
0.00029569,19.58
0.00029569,19.772
0.00029569,19.819
0.00029569,19.839
0.00029569,19.583
0.00038877,19.088
0.00038877,18.921
0.00038877,18.957
0.00038877,20.21
0.00038877,18.997
0.00038877,18.792
0.00038877,18.768
0.00038877,19.162
0.00038877,20.112
0.00038877,20.641
0.00049082,18.422
0.00049082,18.189
0.00049082,21.681
0.00049082,18.168
0.00049082,18.522
0.00049082,18.256
0.00049082,18.232
0.00049082,18.736
0.00049082,21.515
0.00049082,18.29
0.00061028,17.769
0.00061028,17.486
0.00061028,17.174
0.00061028,17.537
0.00061028,20.227
0.00061028,17.433
0.00061028,17.455
0.00061028,17.337
0.00061028,20.345
0.00061028,17.194
0.00076054,16.7
0.00076054,16.581
0.00076054,16.672
0.00076054,16.767
0.00076054,16.31
0.00076054,16.764
0.00076054,16.758
0.00076054,16.412
0.00076054,16.468
0.00076054,16.514
0.0008967,15.942
0.0008967,15.768
0.0008967,16.289
0.0008967,15.734
0.0008967,15.881
0.0008967,15.765
0.0008967,15.81
0.0008967,17.326
0.0008967,15.944
0.0008967,15.885
0.0010789,15.195
0.0010789,17.277
0.0010789,15.254
0.0010789,15.429
0.0010789,15.167
0.0010789,15.497
0.0010789,15.329
0.0010789,15.09
0.0010789,15.156
0.0010789,15.257


==> figures/sphere_energy_odeco.csv <==
2.8097e-05,12.434
2.8097e-05,12.428
2.8097e-05,12.38
2.8097e-05,12.389
2.8097e-05,12.514
2.8097e-05,12.468
2.8097e-05,12.4
2.8097e-05,12.459
2.8097e-05,12.377
2.8097e-05,12.438
4.8401e-05,12.346
4.8401e-05,12.383
4.8401e-05,12.295
4.8401e-05,12.29
4.8401e-05,12.287
4.8401e-05,12.294
4.8401e-05,12.358
4.8401e-05,12.392
4.8401e-05,12.251
4.8401e-05,12.311
7.6896e-05,12.239
7.6896e-05,12.218
7.6896e-05,12.252
7.6896e-05,12.203
7.6896e-05,12.158
7.6896e-05,12.259
7.6896e-05,12.19
7.6896e-05,12.181
7.6896e-05,12.176
7.6896e-05,12.137
0.00011476,12.161
0.00011476,12.144
0.00011476,12.019
0.00011476,12.041
0.00011476,12.097
0.00011476,12.04
0.00011476,12.093
0.00011476,12.1
0.00011476,12.108
0.00011476,12.073
0.00016187,11.97
0.00016187,11.937
0.00016187,11.91
0.00016187,11.904
0.00016187,11.892
0.00016187,11.938
0.00016187,11.92
0.00016187,12.009
0.00016187,11.865
0.00016187,12.017
0.00022074,11.83
0.00022074,11.797
0.00022074,11.794
0.00022074,11.823
0.00022074,11.828
0.00022074,11.766
0.00022074,11.807
0.00022074,11.927
0.00022074,11.785
0.00022074,11.774
0.00029569,11.71
0.00029569,11.621
0.00029569,11.624
0.00029569,11.65
0.00029569,11.692
0.00029569,11.696
0.00029569,11.663
0.00029569,11.635
0.00029569,11.661
0.00029569,11.619
0.00038877,11.484
0.00038877,11.484
0.00038877,11.437
0.00038877,11.442
0.00038877,11.516
0.00038877,11.467
0.00038877,11.464
0.00038877,11.488
0.00038877,11.493
0.00038877,11.447
0.00049082,11.696
0.00049082,11.33
0.00049082,11.308
0.00049082,11.487
0.00049082,11.311
0.00049082,11.329
0.00049082,11.356
0.00049082,11.305
0.00049082,11.311
0.00049082,11.342
0.00061028,11.226
0.00061028,11.22
0.00061028,11.201
0.00061028,11.413
0.00061028,11.23
0.00061028,11.241
0.00061028,11.198
0.00061028,11.195
0.00061028,11.234
0.00061028,11.22
0.00076054,11.008
0.00076054,11.028
0.00076054,11.045
0.00076054,11.059
0.00076054,11.075
0.00076054,11.111
0.00076054,11.013
0.00076054,11.004
0.00076054,11.034
0.00076054,11.046
0.0008967,10.889
0.0008967,10.88
0.0008967,10.846
0.0008967,10.912
0.0008967,10.957
0.0008967,10.955
0.0008967,10.891
0.0008967,10.947
0.0008967,10.929
0.0008967,11.17
0.0010789,10.663
0.0010789,10.718
0.0010789,10.757
0.0010789,10.696
0.0010789,10.661
0.0010789,10.684
0.0010789,10.69
0.0010789,10.687
0.0010789,10.726
0.0010789,10.743

